Layer-Parallel Training for Transformers

We present a new training methodology for transformers using a multilevel, layer-parallel approach. Through a neural ODE formulation of transformers, our application of a multilevel parallel-in-time algorithm for the forward and backpropagation phases of training achieves parallel acceleration over the layer dimension. This dramatically enhances parallel scalability as the network depth increases, which is particularly useful for increasingly large foundational models. However, achieving this introduces errors that cause systematic bias in the gradients, which in turn reduces convergence when closer to the minima. We develop an algorithm to detect this critical transition and either switch to serial training or systematically increase the accuracy of layer-parallel training. Results, including BERT, GPT2, ViT, and machine translation architectures, demonstrate parallel-acceleration as well as accuracy commensurate with serial pre-training while fine-tuning is unaffected.

==> csvs/MC_scaling_CF.csv <==
,n,fwd_CF2,bwd_CF2,tot_CF2,fwd_CF4,bwd_CF4,tot_CF4,fwd_CF8,bwd_CF8,tot_CF8,fwd_CF16,bwd_CF16,tot_CF16,fwd_ideal,bwd_ideal,tot_ideal
0,2,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1,1,1
1,4,1.6481750737822545,1.3128242809941268,1.4631798721856077,1.8011078757783796,1.8062984024263364,1.8039054771631173,2.181076837711077,1.6571878238425246,1.9084640844560943,2.007076814177061,2.33390750813574,2.1740407517456153,2,2,2
2,8,2.408021826155145,1.4880978682278463,1.8438453876597434,2.788413569946724,2.384622041966646,2.554924847674913,3.5183172972508414,2.380578605856771,2.8934703437328047,3.2340518941373197,3.785477780995178,3.5148463976802,4,4,4


==> csvs/MC_scaling_L.csv <==
,n,fwd_L2,bwd_L2,tot_L2,fwd_L3,bwd_L3,tot_L3,fwd_L4,bwd_L4,tot_L4,fwd_L5,bwd_L5,tot_L5,fwd_ideal,bwd_ideal,tot_ideal
0,2,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1,1,1
1,4,1.6481750737822545,1.3128242809941268,1.4631798721856077,1.8019806731561512,1.4502198569647335,1.6341420028201517,1.836437148528208,1.7304731540534524,1.7927574041203165,1.8816214820552546,1.841223812128876,1.8663163359137176,2,2,2
2,8,2.408021826155145,1.4880978682278463,1.8438453876597434,3.074130148830108,2.0244111925211747,2.5206777622015966,3.3796475467423113,2.6390940919128294,3.0402027232742985,3.0999728421338837,3.2396726720359013,3.1507550852814106,4,4,4


==> csvs/MC_scaling_N.csv <==
,n,fwd_N256,bwd_N256,tot_N256,fwd_N512,bwd_N512,tot_N512,fwd_N768,bwd_N768,tot_N768,fwd_N1024,bwd_N1024,tot_N1024,fwd_ideal,bwd_ideal,tot_ideal
0,2,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1,1,1
1,4,1.8329981607955854,1.7201435597263057,1.7822312848065283,1.884896378361247,1.8481249531524422,1.8683044917358802,1.892276230595019,1.7414816016864723,1.8224696774450964,1.9040761365770775,1.8178720312996175,1.8640251569487043,2,2,2
2,8,2.796669301748086,2.3014458481709736,2.557715230797019,3.293031308743707,2.7909945684459054,3.048292871902875,3.0897599845510695,3.0209707079422348,3.0589483124304193,3.315928517392966,2.923037177688477,3.1255734018146164,4,4,4


==> csvs/MT_longterm.csv <==
,epoch,full-serial,par2serial_1,par2serial_2,S-fwd_3-bwd
0,0,0.038303911685943604,0.04343253746628761,0.04343253746628761,0.04343253746628761
1,1,0.1079113557934761,0.13094575703144073,0.13094575703144073,0.13094575703144073
2,2,0.1515800654888153,0.17219962179660797,0.17219962179660797,0.17219962179660797
3,3,0.17936408519744873,0.18819528818130493,0.18819528818130493,0.18819528818130493
4,4,0.19128620624542236,0.20803874731063843,0.20803874731063843,0.20803874731063843
5,5,0.21342013776302338,0.21281950175762177,0.21281950175762177,0.21281950175762177
6,6,0.22022081911563873,0.2204326093196869,0.2204326093196869,0.2204326093196869
7,7,0.22670382261276245,0.23080918192863464,0.23080918192863464,0.23080918192863464
8,8,0.2304311841726303,0.23497828841209412,0.23497828841209412,0.23497828841209412
9,9,0.2330879122018814,0.24722591042518616,0.24722591042518616,0.24722591042518616
10,10,0.23858071863651276,0.24325795471668243,0.24325795471668243,0.24325795471668243
11,11,0.24289849400520325,0.24369095265865326,0.24369095265865326,0.24369095265865326
12,12,0.24885936081409454,0.2507774531841278,0.2507774531841278,0.2507774531841278
13,13,0.2418583482503891,0.2484278380870819,0.2507774531841278,0.2484278380870819
14,14,0.2533243000507355,0.24985486268997192,0.24677439033985138,0.24985486268997192
15,15,0.25294288992881775,0.2542472183704376,0.255097895860672,0.2542472183704376
16,16,0.25582391023635864,0.258371502161026,0.2571438252925873,0.258371502161026
17,17,0.25539159774780273,0.2566703259944916,0.2554900646209717,0.2566703259944916
18,18,0.2636030316352844,0.2565450966358185,0.26086702942848206,0.2565450966358185
19,19,0.25931331515312195,0.2620113790035248,0.2633737325668335,0.2620113790035248
20,20,0.25749412178993225,0.2600521147251129,0.2691779136657715,0.2600521147251129
21,21,0.2601330280303955,0.2636977434158325,0.2633381485939026,0.2636977434158325
22,22,0.25941866636276245,0.27149447798728943,0.2712627351284027,0.27149447798728943
23,23,0.2652914524078369,0.2630455195903778,0.2723778486251831,0.2630455195903778
24,24,0.268350213766098,0.26021885871887207,0.2747877240180969,0.26021885871887207
25,25,0.2735542356967926,0.2686670124530792,0.2769217789173126,0.2686670124530792
26,26,0.2748959958553314,0.2605006694793701,0.26957038044929504,0.2605006694793701
27,27,0.27353546023368835,0.26058197021484375,0.2787337303161621,0.26058197021484375
28,28,0.2784665822982788,0.2620463967323303,0.2743888795375824,0.2620463967323303
29,29,0.2784571051597595,0.26331037282943726,0.27792298793792725,0.26331037282943726
30,30,0.27700215578079224,0.25790345668792725,0.28071215748786926,0.25790345668792725
31,31,0.2697104513645172,0.2645074427127838,0.2792791426181793,0.2645074427127838
32,32,0.27643296122550964,0.26164451241493225,0.28015264868736267,0.26164451241493225
33,33,0.28205758333206177,0.26695185899734497,0.27897951006889343,0.26695185899734497
34,34,0.2853277623653412,0.27149447798728943,0.2833118140697479,
35,35,0.2831093370914459,0.2645687758922577,0.28554776310920715,
36,36,0.28711652755737305,0.2617619037628174,0.28419920802116394,
37,37,0.2826848328113556,0.27106261253356934,0.288102924823761,
38,38,0.2860020101070404,0.2624017000198364,0.2849387526512146,
39,39,0.2856030762195587,0.26629388332366943,0.2864295244216919,
40,40,0.28895530104637146,0.2675441801548004,0.28650620579719543,
41,41,0.28465279936790466,0.2703205347061157,,
42,42,0.28495022654533386,0.271016001701355,,
43,43,0.28259506821632385,0.27965742349624634,,
44,44,0.2815735340118408,0.27454644441604614,,
45,45,0.2840612828731537,0.2750316858291626,,
46,46,0.28506577014923096,0.2791358232498169,,
47,47,0.283454567193985,0.27772387862205505,,
48,48,0.2861734926700592,0.2833561301231384,,
49,49,0.28595444560050964,0.28347283601760864,,
50,50,0.28353750705718994,0.28023040294647217,,
51,51,0.28240084648132324,0.28316664695739746,,
52,52,0.2861056923866272,0.28635871410369873,,
53,53,0.2878081202507019,0.28356772661209106,,
54,54,0.2847226560115814,0.28417184948921204,,
55,55,0.28573310375213623,0.2833775579929352,,
56,56,0.2779672145843506,0.28184178471565247,,
57,57,0.28500378131866455,0.28445515036582947,,
58,58,0.28872305154800415,0.2871609032154083,,
59,59,0.2823411524295807,0.2879420816898346,,
60,60,0.28505825996398926,0.2884085178375244,,


==> csvs/MT_scaling_N.csv <==
,n,fwd_N40,bwd_N40,tot_N40,fwd_N80,bwd_N80,tot_N80,fwd_N160,bwd_N160,tot_N160,fwd_ideal,bwd_ideal,tot_ideal
0,2,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1,1,1
1,4,1.4568524991845595,1.384469869088749,1.423847491840412,1.6060235553800293,1.5962188709776863,1.6015661074625838,1.7223813652993014,1.5783675017366285,1.6551524775259565,2,2,2
2,8,1.8053346263459764,1.7153149843670732,1.7642832965204671,2.085022890395486,1.96069059839848,2.0267879785090037,2.4600615465920557,2.009554280116548,2.236829431610658,4,4,4


==> csvs/convergence-factor-decoder.csv <==
batch,bwd
0.000000,0.239000
100.000000,0.132000
200.000000,0.138000
300.000000,0.234000
406.250000,0.646000
500.000000,0.581000
625.000000,0.699000
750.000000,0.857000
875.000000,0.888000
937.500000,0.969000
1000.000000,1.020000
1062.500000,1.040000
1125.000000,1.020000
1187.500000,1.090000
1250.000000,1.190000
1312.500000,1.380000
1375.000000,1.370000
1437.500000,1.470000
1500.000000,1.320000
1562.500000,1.470000
1625.000000,1.360000
1687.500000,1.430000
1750.000000,1.320000
1812.500000,1.330000
1875.000000,1.380000
1937.500000,1.550000
2000.000000,1.570000
2062.500000,1.520000
2125.000000,1.560000
2187.500000,1.570000
2250.000000,1.520000
2312.500000,1.440000
2375.000000,1.550000
2437.500000,1.490000
2500.000000,1.520000
2562.500000,1.460000
2625.000000,1.580000
2687.500000,1.520000
2750.000000,1.530000
2812.500000,1.470000
2875.000000,1.410000
2937.500000,1.570000
3000.000000,1.550000
3062.500000,1.470000
3125.000000,1.500000
3187.500000,1.490000
3250.000000,1.430000
3312.500000,1.730000
3375.000000,1.540000
3437.500000,1.510000
3500.000000,1.580000
3562.500000,1.570000
3625.000000,1.540000
3687.500000,1.550000
3750.000000,1.550000
3812.500000,1.470000
3875.000000,1.470000
3937.500000,1.420000
4000.000000,1.420000
4062.500000,1.370000
4125.000000,1.470000
4187.500000,1.370000
4250.000000,1.410000
4312.500000,1.420000
4375.000000,1.500000
4437.500000,1.410000
4500.000000,1.180000
4562.500000,1.520000
4625.000000,1.280000
4687.500000,1.350000
4750.000000,1.530000
4812.500000,1.380000
4875.000000,1.320000
4937.500000,1.390000
5000.000000,1.340000
5062.500000,1.390000
5125.000000,1.410000
5187.500000,1.900000
5250.000000,1.090000
5312.500000,1.330000
5375.000000,1.430000
5437.500000,1.410000
5500.000000,1.500000
5562.500000,1.470000
5625.000000,1.360000


==> csvs/convergence-factor-vit.csv <==
batch,fwd,bwd
0,4.58E-02,2.87E-02
1000,5.14E-02,4.81E-02
2000,2.64E-01,2.99E-01
3000,4.35E-01,4.91E-01
4000,4.46E-01,5.86E-01
5000,4.81E-01,8.80E-01
6000,4.95E-01,1.32

==> csvs/convergence-factor.csv <==
batch,fwd,bwd
0,4.05E-01,5.22E-01
1000,3.90E-01,4.99E-01
2000,4.72E-01,5.81E-01
3000,5.21E-01,5.78E-01
4000,5.19E-01,4.73E-01
5000,6.26E-01,5.64E-01
6000,9.74E-01,1.78
7000,1.17,2.25


==> csvs/loss_cont.csv <==
Batches,p_and_s
0.000000000000000000e+00,1.100220000000000020e+01
6.250000000000000000e+01,7.427699999999999747e+00
1.250000000000000000e+02,6.328800000000000203e+00
1.875000000000000000e+02,5.966700000000000337e+00
2.500000000000000000e+02,5.754800000000000360e+00
3.125000000000000000e+02,5.553799999999999848e+00
3.750000000000000000e+02,5.378400000000000070e+00
4.375000000000000000e+02,5.218499999999999694e+00
5.000000000000000000e+02,5.092900000000000205e+00
5.625000000000000000e+02,4.996000000000000441e+00
6.250000000000000000e+02,4.901500000000000412e+00
6.875000000000000000e+02,4.809800000000000075e+00
7.500000000000000000e+02,4.739700000000000024e+00
8.125000000000000000e+02,4.663199999999999790e+00
8.750000000000000000e+02,4.605199999999999960e+00
9.375000000000000000e+02,4.545099999999999696e+00
1.000000000000000000e+03,4.481799999999999784e+00
1.062500000000000000e+03,4.414699999999999847e+00
1.125000000000000000e+03,4.393699999999999939e+00
1.187500000000000000e+03,4.332399999999999807e+00
1.250000000000000000e+03,4.282300000000000217e+00
1.312500000000000000e+03,4.237000000000000099e+00
1.375000000000000000e+03,4.199499999999999567e+00
1.437500000000000000e+03,4.151500000000000412e+00
1.500000000000000000e+03,4.132299999999999862e+00
1.562500000000000000e+03,4.096599999999999575e+00
1.625000000000000000e+03,4.077899999999999636e+00
1.687500000000000000e+03,4.045700000000000074e+00
1.750000000000000000e+03,4.033999999999999808e+00
1.812500000000000000e+03,3.995600000000000041e+00
1.875000000000000000e+03,3.988599999999999923e+00
1.937500000000000000e+03,3.966000000000000192e+00
2.000000000000000000e+03,3.946400000000000130e+00
2.062500000000000000e+03,3.931999999999999940e+00
2.125000000000000000e+03,3.904199999999999893e+00
2.187500000000000000e+03,3.889800000000000146e+00
2.250000000000000000e+03,3.889600000000000168e+00
2.312500000000000000e+03,3.859900000000000109e+00
2.375000000000000000e+03,3.850600000000000023e+00
2.437500000000000000e+03,3.835999999999999854e+00
2.500000000000000000e+03,3.824100000000000055e+00
2.562500000000000000e+03,3.814999999999999947e+00
2.625000000000000000e+03,3.793099999999999916e+00
2.687500000000000000e+03,3.789499999999999869e+00
2.750000000000000000e+03,3.774300000000000210e+00
2.812500000000000000e+03,3.758999999999999897e+00
2.875000000000000000e+03,3.758000000000000007e+00
2.937500000000000000e+03,3.748099999999999987e+00
3.000000000000000000e+03,3.734199999999999964e+00
3.062500000000000000e+03,3.726799999999999891e+00
3.125000000000000000e+03,3.720299999999999940e+00
3.187500000000000000e+03,3.713600000000000012e+00
3.250000000000000000e+03,3.699800000000000200e+00
3.312500000000000000e+03,3.690300000000000136e+00
3.375000000000000000e+03,3.682500000000000107e+00
3.437500000000000000e+03,3.681200000000000028e+00
3.500000000000000000e+03,3.669500000000000206e+00
3.562500000000000000e+03,3.662599999999999856e+00
3.625000000000000000e+03,3.655699999999999950e+00
3.687500000000000000e+03,3.640699999999999825e+00


==> csvs/loss_difference_all.csv <==
Batches,difference
0.000000000000000000e+00,0.000000000000000000e+00
6.250000000000000000e+01,5.799999999999805311e-03
1.250000000000000000e+02,9.599999999999830891e-03
1.875000000000000000e+02,2.780000000000004690e-02
2.500000000000000000e+02,1.780000000000026006e-02
3.125000000000000000e+02,2.810000000000023590e-02
3.750000000000000000e+02,6.490000000000062386e-02
4.375000000000000000e+02,9.889999999999954383e-02
5.000000000000000000e+02,1.150000000000002132e-01
5.625000000000000000e+02,1.618999999999992667e-01
6.250000000000000000e+02,1.786000000000003141e-01
6.875000000000000000e+02,2.464999999999992752e-01
7.500000000000000000e+02,2.370999999999998664e-01
8.125000000000000000e+02,2.757999999999993790e-01
8.750000000000000000e+02,2.991999999999999105e-01
9.375000000000000000e+02,3.431000000000006267e-01
1.000000000000000000e+03,3.613999999999997215e-01
1.062500000000000000e+03,3.784000000000000696e-01
1.125000000000000000e+03,4.458000000000001961e-01
1.187500000000000000e+03,4.653999999999998138e-01
1.250000000000000000e+03,4.908000000000001251e-01
1.312500000000000000e+03,5.022000000000002018e-01
1.375000000000000000e+03,5.356000000000005201e-01
1.437500000000000000e+03,5.415000000000000924e-01
1.500000000000000000e+03,5.709999999999997300e-01
1.562500000000000000e+03,5.725999999999995538e-01
1.625000000000000000e+03,5.767999999999999794e-01
1.687500000000000000e+03,5.707999999999997520e-01
1.750000000000000000e+03,5.598000000000005194e-01
1.812500000000000000e+03,5.696000000000003283e-01
1.875000000000000000e+03,5.634999999999998899e-01
1.937500000000000000e+03,5.659999999999998366e-01
2.000000000000000000e+03,5.653000000000001357e-01
2.062500000000000000e+03,5.731999999999999318e-01
2.125000000000000000e+03,5.781000000000000583e-01
2.187500000000000000e+03,5.681000000000002714e-01
2.250000000000000000e+03,5.671999999999997044e-01
2.312500000000000000e+03,5.661000000000000476e-01
2.375000000000000000e+03,5.750000000000001776e-01
2.437500000000000000e+03,5.701999999999998181e-01
2.500000000000000000e+03,5.766999999999997684e-01
2.562500000000000000e+03,5.659999999999998366e-01
2.625000000000000000e+03,5.756000000000001116e-01
2.687500000000000000e+03,5.788999999999995261e-01
2.750000000000000000e+03,5.910999999999999588e-01
2.812500000000000000e+03,5.710999999999994969e-01
2.875000000000000000e+03,5.876000000000001222e-01
2.937500000000000000e+03,5.790999999999999481e-01
3.000000000000000000e+03,5.866999999999999993e-01
3.062500000000000000e+03,5.834999999999994635e-01
3.125000000000000000e+03,5.940000000000003055e-01
3.187500000000000000e+03,5.886999999999997790e-01
3.250000000000000000e+03,5.827000000000004398e-01
3.312500000000000000e+03,6.063000000000000611e-01
3.375000000000000000e+03,5.853999999999999204e-01
3.437500000000000000e+03,5.863000000000000433e-01
3.500000000000000000e+03,5.798999999999998600e-01
3.562500000000000000e+03,5.926000000000000156e-01
3.625000000000000000e+03,5.745000000000000107e-01
3.687500000000000000e+03,5.668999999999999595e-01
3.750000000000000000e+03,6.041000000000003034e-01
3.812500000000000000e+03,5.809999999999999609e-01
3.875000000000000000e+03,5.777000000000005464e-01
3.937500000000000000e+03,5.771000000000001684e-01
4.000000000000000000e+03,5.941999999999998394e-01
4.062500000000000000e+03,5.802000000000004931e-01
4.125000000000000000e+03,5.766000000000004455e-01
4.187500000000000000e+03,5.842000000000000526e-01
4.250000000000000000e+03,5.844999999999997975e-01
4.312500000000000000e+03,5.804999999999997939e-01
4.375000000000000000e+03,6.003000000000002778e-01
4.437500000000000000e+03,5.867000000000004434e-01
4.500000000000000000e+03,5.821999999999993847e-01
4.562500000000000000e+03,6.015999999999999126e-01
4.625000000000000000e+03,6.668000000000002814e-01
4.687500000000000000e+03,5.935999999999999055e-01
4.750000000000000000e+03,5.978999999999996540e-01
4.812500000000000000e+03,6.175000000000001599e-01
4.875000000000000000e+03,6.044000000000000483e-01
4.937500000000000000e+03,6.305000000000005045e-01
5.000000000000000000e+03,6.007000000000002338e-01
5.062500000000000000e+03,6.048999999999997712e-01
5.125000000000000000e+03,6.063000000000000611e-01
5.187500000000000000e+03,6.042999999999998373e-01
5.250000000000000000e+03,6.089000000000002188e-01
5.312500000000000000e+03,6.182000000000003048e-01
5.375000000000000000e+03,6.179999999999998828e-01
5.437500000000000000e+03,6.232000000000001982e-01
5.500000000000000000e+03,6.234999999999999432e-01
5.562500000000000000e+03,6.291999999999999815e-01
5.625000000000000000e+03,6.295000000000001705e-01
5.687500000000000000e+03,6.566000000000000725e-01
5.750000000000000000e+03,6.474999999999999645e-01
5.812500000000000000e+03,6.350999999999999979e-01
5.875000000000000000e+03,6.305999999999998273e-01
5.937500000000000000e+03,6.298999999999996824e-01
6.000000000000000000e+03,6.443000000000003169e-01
6.062500000000000000e+03,6.431000000000000050e-01
6.125000000000000000e+03,6.496999999999997222e-01
6.187500000000000000e+03,6.394999999999999574e-01
6.250000000000000000e+03,6.459999999999999076e-01
6.312500000000000000e+03,6.389000000000000234e-01


==> csvs/loss_difference_buffer.csv <==
Batches,difference
0.000000000000000000e+00,5.620000000000047180e-02
6.250000000000000000e+01,1.250000000000017764e-02
1.250000000000000000e+02,1.120000000000054285e-02
1.875000000000000000e+02,2.600000000000157740e-03
2.500000000000000000e+02,7.000000000000561329e-03
3.125000000000000000e+02,2.699999999999924682e-03
3.750000000000000000e+02,1.100000000000100897e-03
4.375000000000000000e+02,1.359999999999939035e-02
5.000000000000000000e+02,1.379999999999981242e-02
5.625000000000000000e+02,2.410000000000067644e-02
6.250000000000000000e+02,3.259999999999951825e-02
6.875000000000000000e+02,1.829999999999998295e-02
7.500000000000000000e+02,2.170000000000005258e-02
8.125000000000000000e+02,3.629999999999977689e-02
8.750000000000000000e+02,3.449999999999953104e-02
9.375000000000000000e+02,5.579999999999962768e-02
1.000000000000000000e+03,5.610000000000070486e-02
1.062500000000000000e+03,8.099999999999951683e-02
1.125000000000000000e+03,9.540000000000059543e-02
1.187500000000000000e+03,1.142000000000003013e-01
1.250000000000000000e+03,1.076000000000005841e-01
1.312500000000000000e+03,1.248000000000004661e-01
1.375000000000000000e+03,1.544999999999996376e-01
1.437500000000000000e+03,1.594999999999995310e-01
1.500000000000000000e+03,1.750999999999995893e-01
1.562500000000000000e+03,1.915000000000004476e-01
1.625000000000000000e+03,1.892000000000004789e-01
1.687500000000000000e+03,1.917999999999997485e-01
1.750000000000000000e+03,2.040000000000001812e-01
1.812500000000000000e+03,2.105000000000001315e-01
1.875000000000000000e+03,2.252999999999998337e-01
1.937500000000000000e+03,2.312000000000002942e-01
2.000000000000000000e+03,2.595000000000000639e-01
2.062500000000000000e+03,2.442000000000001947e-01
2.125000000000000000e+03,2.620000000000000107e-01
2.187500000000000000e+03,2.519999999999997797e-01
2.250000000000000000e+03,2.710999999999996746e-01
2.312500000000000000e+03,2.741999999999995552e-01
2.375000000000000000e+03,2.850000000000001421e-01
2.437500000000000000e+03,2.869999999999994778e-01
2.500000000000000000e+03,2.972999999999998977e-01
2.562500000000000000e+03,2.789999999999999147e-01
2.625000000000000000e+03,3.237999999999998657e-01
2.687500000000000000e+03,2.961000000000000298e-01
2.750000000000000000e+03,2.952000000000003510e-01
2.812500000000000000e+03,3.103000000000002423e-01
2.875000000000000000e+03,3.046000000000002039e-01
2.937500000000000000e+03,2.953999999999994408e-01
3.000000000000000000e+03,2.990999999999996994e-01
3.062500000000000000e+03,2.998000000000002885e-01
3.125000000000000000e+03,3.105999999999999872e-01
3.187500000000000000e+03,3.142000000000000348e-01
3.250000000000000000e+03,3.253999999999996895e-01
3.312500000000000000e+03,3.250999999999999446e-01
3.375000000000000000e+03,3.201000000000000512e-01
3.437500000000000000e+03,3.147999999999999687e-01
3.500000000000000000e+03,3.185999999999999943e-01
3.562500000000000000e+03,3.281000000000000583e-01
3.625000000000000000e+03,3.283000000000000362e-01
3.687500000000000000e+03,3.346999999999997755e-01
3.750000000000000000e+03,3.446000000000002395e-01
3.812500000000000000e+03,3.643999999999998352e-01
3.875000000000000000e+03,3.680000000000003268e-01
3.937500000000000000e+03,4.355000000000002203e-01
4.000000000000000000e+03,4.784999999999999254e-01
4.062500000000000000e+03,4.362000000000003652e-01
4.125000000000000000e+03,3.677000000000001378e-01
4.187500000000000000e+03,3.722999999999996312e-01
4.250000000000000000e+03,3.676999999999996938e-01
4.312500000000000000e+03,3.650000000000002132e-01
4.375000000000000000e+03,3.703000000000002956e-01
4.437500000000000000e+03,3.686000000000002608e-01
4.500000000000000000e+03,4.460999999999999410e-01
4.562500000000000000e+03,4.083000000000001073e-01
4.625000000000000000e+03,4.653999999999998138e-01
4.687500000000000000e+03,3.731999999999997542e-01
4.750000000000000000e+03,3.872999999999997556e-01
4.812500000000000000e+03,3.969000000000000306e-01
4.875000000000000000e+03,3.817999999999996952e-01
4.937500000000000000e+03,3.746000000000000441e-01
5.000000000000000000e+03,3.719999999999998863e-01
5.062500000000000000e+03,3.801000000000001044e-01
5.125000000000000000e+03,3.783000000000003027e-01
5.187500000000000000e+03,4.058999999999999275e-01
5.250000000000000000e+03,4.624999999999999112e-01
5.312500000000000000e+03,3.961999999999998856e-01
5.375000000000000000e+03,4.079999999999999183e-01
5.437500000000000000e+03,4.281999999999999140e-01
5.500000000000000000e+03,3.961000000000001187e-01
5.562500000000000000e+03,3.960999999999996746e-01
5.625000000000000000e+03,4.103000000000003311e-01
5.687500000000000000e+03,4.457999999999997520e-01
5.750000000000000000e+03,4.056999999999999496e-01
5.812500000000000000e+03,4.359999999999999432e-01
5.875000000000000000e+03,4.171999999999997932e-01
5.937500000000000000e+03,4.180000000000001492e-01
6.000000000000000000e+03,4.155999999999999694e-01
6.062500000000000000e+03,4.204999999999996518e-01
6.125000000000000000e+03,4.197999999999999510e-01
6.187500000000000000e+03,4.258999999999999453e-01
6.250000000000000000e+03,5.083999999999999631e-01
6.312500000000000000e+03,4.548999999999998600e-01
6.375000000000000000e+03,4.447999999999998622e-01
6.437500000000000000e+03,4.409999999999998366e-01
6.500000000000000000e+03,4.432999999999998053e-01


==> csvs/loss_parallel.csv <==
Batches,loss_parallel
0.000000000000000000e+00,1.055486392974853516e+01
1.500000000000000000e+02,9.296846389770507812e+00
3.000000000000000000e+02,8.140455245971679688e+00
4.500000000000000000e+02,7.503810882568359375e+00
6.000000000000000000e+02,7.407726764678955078e+00
7.500000000000000000e+02,7.295173168182373047e+00
9.000000000000000000e+02,7.056893348693847656e+00
1.050000000000000000e+03,7.246116161346435547e+00
1.200000000000000000e+03,7.466461181640625000e+00
1.350000000000000000e+03,7.135433197021484375e+00
1.500000000000000000e+03,7.114571571350097656e+00
1.650000000000000000e+03,6.912556171417236328e+00
1.800000000000000000e+03,7.084461688995361328e+00
1.950000000000000000e+03,6.764636993408203125e+00
2.100000000000000000e+03,7.012591838836669922e+00
2.250000000000000000e+03,6.903974056243896484e+00
2.400000000000000000e+03,7.143879890441894531e+00
2.550000000000000000e+03,6.801796436309814453e+00
2.700000000000000000e+03,6.662219524383544922e+00
2.850000000000000000e+03,6.745183467864990234e+00
3.000000000000000000e+03,7.075639247894287109e+00
3.150000000000000000e+03,6.697219848632812500e+00
3.300000000000000000e+03,6.915506362915039062e+00
3.450000000000000000e+03,6.784286022186279297e+00
3.600000000000000000e+03,6.652844429016113281e+00
3.750000000000000000e+03,6.688734531402587891e+00
3.900000000000000000e+03,6.699503898620605469e+00
4.050000000000000000e+03,6.730281829833984375e+00
4.200000000000000000e+03,6.825563907623291016e+00
4.350000000000000000e+03,6.845088481903076172e+00
4.500000000000000000e+03,6.541778087615966797e+00
4.650000000000000000e+03,6.828984737396240234e+00
4.800000000000000000e+03,6.564400196075439453e+00
4.950000000000000000e+03,6.665604591369628906e+00
5.100000000000000000e+03,6.492366313934326172e+00
5.250000000000000000e+03,6.790771484375000000e+00
5.400000000000000000e+03,6.759063243865966797e+00
5.550000000000000000e+03,6.719308853149414062e+00
5.700000000000000000e+03,6.711119651794433594e+00
5.850000000000000000e+03,6.564393043518066406e+00
6.000000000000000000e+03,6.549767971038818359e+00
6.150000000000000000e+03,6.507732391357421875e+00
6.300000000000000000e+03,6.594902515411376953e+00
6.450000000000000000e+03,6.682746410369873047e+00
6.600000000000000000e+03,5.882525444030761719e+00
6.750000000000000000e+03,6.410668373107910156e+00
6.900000000000000000e+03,6.396547794342041016e+00
7.050000000000000000e+03,6.761305332183837891e+00
7.200000000000000000e+03,6.476682186126708984e+00
7.350000000000000000e+03,6.639285564422607422e+00
7.500000000000000000e+03,6.562976360321044922e+00
7.650000000000000000e+03,6.426764488220214844e+00
7.800000000000000000e+03,6.354609966278076172e+00
7.950000000000000000e+03,6.690914630889892578e+00
8.100000000000000000e+03,6.378540515899658203e+00
8.250000000000000000e+03,6.465723991394042969e+00
8.400000000000000000e+03,6.386739730834960938e+00
8.550000000000000000e+03,5.931423664093017578e+00
8.700000000000000000e+03,5.995650768280029297e+00
8.850000000000000000e+03,6.267930507659912109e+00
9.000000000000000000e+03,6.003794670104980469e+00
9.150000000000000000e+03,5.746379375457763672e+00
9.300000000000000000e+03,6.075726032257080078e+00
9.450000000000000000e+03,5.774254322052001953e+00
9.600000000000000000e+03,5.788100242614746094e+00
9.750000000000000000e+03,5.944407939910888672e+00
9.900000000000000000e+03,5.828609943389892578e+00
1.005000000000000000e+04,5.818702697753906250e+00
1.020000000000000000e+04,5.682970046997070312e+00
1.035000000000000000e+04,5.543759346008300781e+00
1.050000000000000000e+04,5.616277694702148438e+00
1.065000000000000000e+04,5.803280830383300781e+00
1.080000000000000000e+04,5.518385410308837891e+00
1.095000000000000000e+04,5.519915103912353516e+00
1.110000000000000000e+04,5.687584400177001953e+00
1.125000000000000000e+04,5.643874168395996094e+00
1.140000000000000000e+04,5.354870796203613281e+00
1.155000000000000000e+04,5.389222145080566406e+00
1.170000000000000000e+04,5.414608955383300781e+00
1.185000000000000000e+04,5.429666042327880859e+00
1.200000000000000000e+04,5.679847240447998047e+00
1.215000000000000000e+04,5.436912536621093750e+00
1.230000000000000000e+04,5.494321346282958984e+00
1.245000000000000000e+04,5.322371959686279297e+00
1.260000000000000000e+04,5.256319999694824219e+00
1.275000000000000000e+04,5.471524715423583984e+00
1.290000000000000000e+04,5.277789592742919922e+00
1.305000000000000000e+04,5.450149059295654297e+00
1.320000000000000000e+04,5.236414909362792969e+00
1.335000000000000000e+04,5.456021308898925781e+00
1.350000000000000000e+04,5.365655422210693359e+00
1.365000000000000000e+04,5.602838039398193359e+00
1.380000000000000000e+04,5.350522041320800781e+00
1.395000000000000000e+04,5.346285820007324219e+00
1.410000000000000000e+04,5.378260135650634766e+00
1.425000000000000000e+04,5.243915081024169922e+00
1.440000000000000000e+04,5.545411586761474609e+00
1.455000000000000000e+04,5.500939369201660156e+00
1.470000000000000000e+04,5.695494651794433594e+00
1.485000000000000000e+04,5.231491088867187500e+00
1.500000000000000000e+04,5.610846996307373047e+00
1.515000000000000000e+04,5.135330200195312500e+00
1.530000000000000000e+04,5.708193778991699219e+00
1.545000000000000000e+04,5.394832611083984375e+00
1.560000000000000000e+04,5.542193889617919922e+00
1.575000000000000000e+04,5.446797370910644531e+00
1.590000000000000000e+04,5.657370567321777344e+00
1.605000000000000000e+04,5.405067920684814453e+00
1.620000000000000000e+04,5.476416110992431641e+00
1.635000000000000000e+04,5.525496482849121094e+00
1.650000000000000000e+04,5.471874713897705078e+00
1.665000000000000000e+04,5.543424129486083984e+00
1.680000000000000000e+04,5.452961921691894531e+00
1.695000000000000000e+04,5.466479778289794922e+00
1.710000000000000000e+04,5.372501850128173828e+00
1.725000000000000000e+04,5.756070613861083984e+00
1.740000000000000000e+04,5.409404277801513672e+00
1.755000000000000000e+04,5.376018047332763672e+00
1.770000000000000000e+04,5.544953346252441406e+00
1.785000000000000000e+04,5.482210159301757812e+00
1.800000000000000000e+04,5.325184822082519531e+00
1.815000000000000000e+04,5.559237480163574219e+00
1.830000000000000000e+04,5.685663700103759766e+00
1.845000000000000000e+04,5.277994155883789062e+00
1.860000000000000000e+04,5.711261272430419922e+00
1.875000000000000000e+04,5.314883232116699219e+00
1.890000000000000000e+04,5.449597835540771484e+00
1.905000000000000000e+04,5.636898994445800781e+00
1.920000000000000000e+04,5.670335292816162109e+00
1.935000000000000000e+04,5.600580215454101562e+00
1.950000000000000000e+04,5.344548702239990234e+00
1.965000000000000000e+04,5.388398647308349609e+00
1.980000000000000000e+04,5.466599464416503906e+00
1.995000000000000000e+04,5.464807510375976562e+00
2.010000000000000000e+04,5.876040458679199219e+00
2.025000000000000000e+04,5.557371139526367188e+00
2.040000000000000000e+04,5.496600151062011719e+00
2.055000000000000000e+04,5.885309696197509766e+00
2.070000000000000000e+04,5.838138103485107422e+00
2.085000000000000000e+04,5.775623321533203125e+00
2.100000000000000000e+04,5.725669860839843750e+00
2.115000000000000000e+04,5.988364219665527344e+00
2.130000000000000000e+04,5.972901821136474609e+00
2.145000000000000000e+04,6.069372653961181641e+00
2.160000000000000000e+04,5.813547611236572266e+00
2.175000000000000000e+04,5.992750644683837891e+00
2.190000000000000000e+04,5.916753768920898438e+00
2.205000000000000000e+04,5.929210186004638672e+00
2.220000000000000000e+04,6.361314296722412109e+00
2.235000000000000000e+04,5.771980285644531250e+00
2.250000000000000000e+04,5.946166038513183594e+00
2.265000000000000000e+04,5.902836799621582031e+00
2.280000000000000000e+04,5.927267551422119141e+00
2.295000000000000000e+04,6.033527851104736328e+00
2.310000000000000000e+04,6.040359020233154297e+00
2.325000000000000000e+04,6.280407428741455078e+00
2.340000000000000000e+04,6.308792591094970703e+00
2.355000000000000000e+04,6.129299163818359375e+00
2.370000000000000000e+04,6.060982704162597656e+00
2.385000000000000000e+04,6.222340106964111328e+00
2.400000000000000000e+04,5.801120758056640625e+00
2.415000000000000000e+04,6.419519424438476562e+00
2.430000000000000000e+04,6.178790569305419922e+00
2.445000000000000000e+04,6.218427181243896484e+00
2.460000000000000000e+04,5.957334995269775391e+00
2.475000000000000000e+04,6.202080249786376953e+00
2.490000000000000000e+04,5.999075889587402344e+00
2.505000000000000000e+04,6.029345989227294922e+00
2.520000000000000000e+04,6.040787696838378906e+00
2.535000000000000000e+04,5.885039806365966797e+00
2.550000000000000000e+04,6.034015655517578125e+00
2.565000000000000000e+04,5.984300136566162109e+00
2.580000000000000000e+04,6.178043365478515625e+00
2.595000000000000000e+04,6.051790714263916016e+00
2.610000000000000000e+04,5.968078613281250000e+00
2.625000000000000000e+04,5.910447597503662109e+00
2.640000000000000000e+04,6.310693264007568359e+00
2.655000000000000000e+04,5.943789958953857422e+00
2.670000000000000000e+04,6.181200027465820312e+00
2.685000000000000000e+04,6.314458370208740234e+00
2.700000000000000000e+04,6.102742671966552734e+00
2.715000000000000000e+04,6.002786636352539062e+00
2.730000000000000000e+04,5.948846817016601562e+00
2.745000000000000000e+04,5.844122886657714844e+00
2.760000000000000000e+04,5.881474971771240234e+00
2.775000000000000000e+04,5.943760871887207031e+00
2.790000000000000000e+04,6.142721176147460938e+00
2.805000000000000000e+04,6.375515937805175781e+00
2.820000000000000000e+04,6.587615489959716797e+00
2.835000000000000000e+04,6.399220466613769531e+00
2.850000000000000000e+04,6.202146053314208984e+00
2.865000000000000000e+04,5.985754489898681641e+00
2.880000000000000000e+04,6.424780368804931641e+00
2.895000000000000000e+04,6.132029056549072266e+00
2.910000000000000000e+04,6.105897426605224609e+00
2.925000000000000000e+04,6.181240558624267578e+00
2.940000000000000000e+04,6.029657363891601562e+00
2.955000000000000000e+04,6.149137020111083984e+00
2.970000000000000000e+04,6.263054847717285156e+00
2.985000000000000000e+04,6.034904003143310547e+00
3.000000000000000000e+04,6.174485683441162109e+00
3.015000000000000000e+04,6.055862426757812500e+00
3.030000000000000000e+04,6.251748561859130859e+00
3.045000000000000000e+04,6.099861621856689453e+00
3.060000000000000000e+04,5.986815452575683594e+00
3.075000000000000000e+04,6.206140041351318359e+00
3.090000000000000000e+04,6.196019172668457031e+00
3.105000000000000000e+04,6.254299163818359375e+00
3.120000000000000000e+04,6.444203376770019531e+00
3.135000000000000000e+04,6.076042652130126953e+00
3.150000000000000000e+04,6.114470481872558594e+00
3.165000000000000000e+04,6.351824283599853516e+00
3.180000000000000000e+04,6.137778759002685547e+00
3.195000000000000000e+04,6.202013015747070312e+00
3.210000000000000000e+04,6.055335998535156250e+00
3.225000000000000000e+04,6.382736682891845703e+00
3.240000000000000000e+04,6.239713668823242188e+00
3.255000000000000000e+04,6.245701313018798828e+00
3.270000000000000000e+04,6.213966846466064453e+00
3.285000000000000000e+04,6.348721981048583984e+00
3.300000000000000000e+04,6.118656635284423828e+00
3.315000000000000000e+04,6.219084262847900391e+00
3.330000000000000000e+04,6.204015254974365234e+00
3.345000000000000000e+04,6.054591655731201172e+00
3.360000000000000000e+04,6.094661712646484375e+00
3.375000000000000000e+04,6.491402149200439453e+00
3.390000000000000000e+04,6.233669757843017578e+00
3.405000000000000000e+04,6.511078834533691406e+00
3.420000000000000000e+04,6.102680683135986328e+00
3.435000000000000000e+04,6.361020088195800781e+00
3.450000000000000000e+04,6.292001724243164062e+00
3.465000000000000000e+04,6.423202037811279297e+00
3.480000000000000000e+04,6.512586116790771484e+00
3.495000000000000000e+04,6.160610198974609375e+00
3.510000000000000000e+04,6.375904560089111328e+00
3.525000000000000000e+04,6.546907424926757812e+00
3.540000000000000000e+04,6.335685253143310547e+00
3.555000000000000000e+04,6.299235820770263672e+00
3.570000000000000000e+04,6.386152267456054688e+00
3.585000000000000000e+04,6.587968349456787109e+00
3.600000000000000000e+04,6.392942428588867188e+00
3.615000000000000000e+04,6.523735046386718750e+00
3.630000000000000000e+04,6.317255020141601562e+00
3.645000000000000000e+04,6.618750572204589844e+00
3.660000000000000000e+04,6.588064193725585938e+00
3.675000000000000000e+04,6.368022918701171875e+00
3.690000000000000000e+04,6.526126384735107422e+00
3.705000000000000000e+04,6.530778408050537109e+00
3.720000000000000000e+04,6.259633541107177734e+00
3.735000000000000000e+04,6.223628044128417969e+00
3.750000000000000000e+04,6.566834926605224609e+00
3.765000000000000000e+04,6.617514610290527344e+00
3.780000000000000000e+04,6.520159244537353516e+00
3.795000000000000000e+04,6.573903560638427734e+00
3.810000000000000000e+04,6.384109497070312500e+00
3.825000000000000000e+04,6.303765773773193359e+00
3.840000000000000000e+04,6.484756946563720703e+00
3.855000000000000000e+04,6.611187934875488281e+00
3.870000000000000000e+04,6.505247116088867188e+00
3.885000000000000000e+04,6.557254791259765625e+00
3.900000000000000000e+04,6.687777996063232422e+00
3.915000000000000000e+04,6.537693500518798828e+00
3.930000000000000000e+04,6.477709770202636719e+00
3.945000000000000000e+04,6.353465080261230469e+00
3.960000000000000000e+04,6.501705169677734375e+00
3.975000000000000000e+04,6.460437297821044922e+00
3.990000000000000000e+04,6.483788490295410156e+00
4.005000000000000000e+04,6.835989952087402344e+00
4.020000000000000000e+04,6.909808635711669922e+00
4.035000000000000000e+04,6.393208980560302734e+00
4.050000000000000000e+04,6.625611305236816406e+00
4.065000000000000000e+04,6.733796596527099609e+00
4.080000000000000000e+04,6.619704723358154297e+00
4.095000000000000000e+04,6.812177181243896484e+00
4.110000000000000000e+04,6.720933914184570312e+00
4.125000000000000000e+04,6.715383529663085938e+00
4.140000000000000000e+04,6.684820652008056641e+00
4.155000000000000000e+04,6.687534332275390625e+00
4.170000000000000000e+04,6.805791378021240234e+00
4.185000000000000000e+04,6.720905303955078125e+00
4.200000000000000000e+04,7.031891822814941406e+00
4.215000000000000000e+04,6.791934967041015625e+00
4.230000000000000000e+04,6.983042240142822266e+00
4.245000000000000000e+04,6.793550491333007812e+00
4.260000000000000000e+04,6.675980091094970703e+00
4.275000000000000000e+04,6.950993537902832031e+00
4.290000000000000000e+04,6.932178497314453125e+00
4.305000000000000000e+04,6.814483642578125000e+00
4.320000000000000000e+04,6.975249767303466797e+00
4.335000000000000000e+04,6.786973953247070312e+00
4.350000000000000000e+04,6.962563991546630859e+00
4.365000000000000000e+04,6.826936244964599609e+00
4.380000000000000000e+04,6.731926918029785156e+00
4.395000000000000000e+04,6.832696437835693359e+00
4.410000000000000000e+04,7.034302234649658203e+00
4.425000000000000000e+04,6.768085479736328125e+00
4.440000000000000000e+04,6.715459823608398438e+00
4.455000000000000000e+04,6.746392726898193359e+00
4.470000000000000000e+04,6.700795173645019531e+00
4.485000000000000000e+04,6.781313896179199219e+00
4.500000000000000000e+04,7.011251926422119141e+00
4.515000000000000000e+04,6.854770183563232422e+00
4.530000000000000000e+04,6.881693840026855469e+00
4.545000000000000000e+04,6.801913261413574219e+00
4.560000000000000000e+04,6.771633148193359375e+00
4.575000000000000000e+04,6.874000072479248047e+00
4.590000000000000000e+04,6.710210800170898438e+00
4.605000000000000000e+04,7.085828781127929688e+00
4.620000000000000000e+04,6.698001384735107422e+00
4.635000000000000000e+04,6.731675148010253906e+00
4.650000000000000000e+04,6.862517833709716797e+00
4.665000000000000000e+04,6.799694061279296875e+00
4.680000000000000000e+04,7.004021167755126953e+00
4.695000000000000000e+04,6.891288280487060547e+00
4.710000000000000000e+04,6.926202297210693359e+00
4.725000000000000000e+04,6.766861915588378906e+00
4.740000000000000000e+04,7.016865253448486328e+00
4.755000000000000000e+04,6.867458343505859375e+00
4.770000000000000000e+04,6.947010993957519531e+00
4.785000000000000000e+04,6.945433139801025391e+00
4.800000000000000000e+04,6.967382431030273438e+00
4.815000000000000000e+04,6.994751930236816406e+00
4.830000000000000000e+04,6.626748561859130859e+00
4.845000000000000000e+04,6.888990402221679688e+00
4.860000000000000000e+04,6.878220558166503906e+00
4.875000000000000000e+04,6.987178325653076172e+00
4.890000000000000000e+04,6.820496082305908203e+00
4.905000000000000000e+04,6.720896720886230469e+00
4.920000000000000000e+04,7.033115386962890625e+00
4.935000000000000000e+04,7.107562065124511719e+00
4.950000000000000000e+04,7.124353885650634766e+00
4.965000000000000000e+04,6.897442340850830078e+00
4.980000000000000000e+04,6.927735328674316406e+00
4.995000000000000000e+04,7.015553474426269531e+00
5.010000000000000000e+04,6.961167812347412109e+00
5.025000000000000000e+04,6.990136146545410156e+00
5.040000000000000000e+04,7.075632572174072266e+00
5.055000000000000000e+04,7.031353950500488281e+00
5.070000000000000000e+04,6.815031528472900391e+00
5.085000000000000000e+04,7.029536724090576172e+00
5.100000000000000000e+04,6.853533267974853516e+00
5.115000000000000000e+04,7.175230503082275391e+00
5.130000000000000000e+04,7.071928501129150391e+00
5.145000000000000000e+04,7.056402206420898438e+00
5.160000000000000000e+04,7.157426357269287109e+00
5.175000000000000000e+04,7.121628761291503906e+00
5.190000000000000000e+04,6.930217742919921875e+00
5.205000000000000000e+04,7.083397388458251953e+00
5.220000000000000000e+04,6.955129623413085938e+00
5.235000000000000000e+04,6.894721984863281250e+00
5.250000000000000000e+04,6.931184768676757812e+00
5.265000000000000000e+04,6.822774410247802734e+00
5.280000000000000000e+04,7.098103523254394531e+00
5.295000000000000000e+04,6.918030261993408203e+00
5.310000000000000000e+04,6.772142887115478516e+00
5.325000000000000000e+04,6.849817276000976562e+00
5.340000000000000000e+04,6.941492080688476562e+00
5.355000000000000000e+04,7.300554752349853516e+00
5.370000000000000000e+04,7.029760360717773438e+00
5.385000000000000000e+04,6.863129615783691406e+00
5.400000000000000000e+04,6.904363155364990234e+00
5.415000000000000000e+04,7.010977268218994141e+00
5.430000000000000000e+04,7.016466140747070312e+00
5.445000000000000000e+04,7.061193466186523438e+00
5.460000000000000000e+04,7.024055004119873047e+00
5.475000000000000000e+04,7.023195743560791016e+00
5.490000000000000000e+04,6.919060707092285156e+00
5.505000000000000000e+04,7.110309123992919922e+00
5.520000000000000000e+04,7.155128955841064453e+00
5.535000000000000000e+04,6.852913856506347656e+00
5.550000000000000000e+04,6.905445575714111328e+00
5.565000000000000000e+04,6.831007480621337891e+00
5.580000000000000000e+04,7.065168380737304688e+00
5.595000000000000000e+04,6.961658477783203125e+00
5.610000000000000000e+04,6.926914691925048828e+00
5.625000000000000000e+04,7.044312000274658203e+00
5.640000000000000000e+04,7.027550220489501953e+00
5.655000000000000000e+04,6.753239154815673828e+00
5.670000000000000000e+04,6.892671108245849609e+00
5.685000000000000000e+04,6.795382022857666016e+00
5.700000000000000000e+04,7.076470375061035156e+00
5.715000000000000000e+04,6.988151550292968750e+00
5.730000000000000000e+04,6.982801914215087891e+00
5.745000000000000000e+04,7.081130027770996094e+00
5.760000000000000000e+04,7.123390197753906250e+00
5.775000000000000000e+04,6.818378448486328125e+00
5.790000000000000000e+04,6.913679599761962891e+00
5.805000000000000000e+04,6.841132164001464844e+00
5.820000000000000000e+04,6.899459362030029297e+00
5.835000000000000000e+04,7.090400695800781250e+00
5.850000000000000000e+04,6.895120620727539062e+00
5.865000000000000000e+04,6.869898319244384766e+00
5.880000000000000000e+04,6.907834529876708984e+00
5.895000000000000000e+04,6.902461051940917969e+00
5.910000000000000000e+04,7.081296443939208984e+00
5.925000000000000000e+04,6.937701702117919922e+00
5.940000000000000000e+04,6.864586353302001953e+00
5.955000000000000000e+04,7.160464763641357422e+00
5.970000000000000000e+04,6.949191093444824219e+00
5.985000000000000000e+04,6.973934173583984375e+00
6.000000000000000000e+04,6.964929103851318359e+00
6.015000000000000000e+04,6.854651927947998047e+00
6.030000000000000000e+04,6.854893207550048828e+00
6.045000000000000000e+04,7.063432216644287109e+00
6.060000000000000000e+04,6.960850715637207031e+00
6.075000000000000000e+04,7.002492904663085938e+00
6.090000000000000000e+04,6.884445190429687500e+00
6.105000000000000000e+04,6.936158657073974609e+00
6.120000000000000000e+04,6.920426845550537109e+00
6.135000000000000000e+04,7.204534530639648438e+00
6.150000000000000000e+04,6.936453819274902344e+00
6.165000000000000000e+04,7.024953842163085938e+00
6.180000000000000000e+04,6.805643558502197266e+00
6.195000000000000000e+04,6.892174720764160156e+00
6.210000000000000000e+04,6.941658973693847656e+00
6.225000000000000000e+04,7.020839691162109375e+00
6.240000000000000000e+04,7.176583290100097656e+00
6.255000000000000000e+04,6.990467548370361328e+00
6.270000000000000000e+04,7.015455722808837891e+00
6.285000000000000000e+04,7.030321121215820312e+00
6.300000000000000000e+04,7.166243553161621094e+00
6.315000000000000000e+04,6.896022796630859375e+00
6.330000000000000000e+04,7.152265071868896484e+00
6.345000000000000000e+04,7.071722030639648438e+00
6.360000000000000000e+04,7.025361061096191406e+00
6.375000000000000000e+04,7.018756389617919922e+00
6.390000000000000000e+04,6.844644069671630859e+00
6.405000000000000000e+04,6.938776969909667969e+00
6.420000000000000000e+04,6.944556713104248047e+00
6.435000000000000000e+04,6.920792579650878906e+00


==> csvs/loss_parallel_buffer.csv <==
Batches,loss_parallel
0.000000000000000000e+00,1.100220000000000020e+01
6.250000000000000000e+01,7.427699999999999747e+00
1.250000000000000000e+02,6.328800000000000203e+00
1.875000000000000000e+02,5.966700000000000337e+00
2.500000000000000000e+02,5.754800000000000360e+00
3.125000000000000000e+02,5.553799999999999848e+00
3.750000000000000000e+02,5.378400000000000070e+00
4.375000000000000000e+02,5.218499999999999694e+00
5.000000000000000000e+02,5.092900000000000205e+00
5.625000000000000000e+02,4.996000000000000441e+00
6.250000000000000000e+02,4.901500000000000412e+00
6.875000000000000000e+02,4.809800000000000075e+00
7.500000000000000000e+02,4.739700000000000024e+00
8.125000000000000000e+02,4.663199999999999790e+00
8.750000000000000000e+02,4.605199999999999960e+00
9.375000000000000000e+02,4.545099999999999696e+00
1.000000000000000000e+03,4.480400000000000382e+00
1.062500000000000000e+03,4.453299999999999592e+00
1.125000000000000000e+03,4.398100000000000342e+00
1.187500000000000000e+03,4.370300000000000296e+00
1.250000000000000000e+03,4.334100000000000286e+00
1.312500000000000000e+03,4.300900000000000389e+00
1.375000000000000000e+03,4.300699999999999967e+00
1.437500000000000000e+03,4.276099999999999568e+00
1.500000000000000000e+03,4.267199999999999882e+00
1.562500000000000000e+03,4.251500000000000057e+00
1.625000000000000000e+03,4.214800000000000324e+00
1.687500000000000000e+03,4.208800000000000097e+00
1.750000000000000000e+03,4.196200000000000152e+00
1.812500000000000000e+03,4.169900000000000162e+00
1.875000000000000000e+03,4.178899999999999615e+00
1.937500000000000000e+03,4.169900000000000162e+00
2.000000000000000000e+03,4.171000000000000263e+00
2.062500000000000000e+03,4.146600000000000286e+00
2.125000000000000000e+03,4.149300000000000210e+00
2.187500000000000000e+03,4.122899999999999565e+00
2.250000000000000000e+03,4.121299999999999741e+00
2.312500000000000000e+03,4.114099999999999646e+00
2.375000000000000000e+03,4.108600000000000030e+00
2.437500000000000000e+03,4.096599999999999575e+00
2.500000000000000000e+03,4.102899999999999991e+00
2.562500000000000000e+03,4.071699999999999875e+00
2.625000000000000000e+03,4.101499999999999702e+00
2.687500000000000000e+03,4.056300000000000239e+00
2.750000000000000000e+03,4.045200000000000351e+00
2.812500000000000000e+03,4.052500000000000213e+00
2.875000000000000000e+03,4.033400000000000318e+00
2.937500000000000000e+03,4.017299999999999649e+00
3.000000000000000000e+03,4.013099999999999667e+00
3.062500000000000000e+03,4.009100000000000108e+00
3.125000000000000000e+03,3.999800000000000022e+00
3.187500000000000000e+03,4.001800000000000246e+00
3.250000000000000000e+03,4.001999999999999780e+00
3.312500000000000000e+03,3.985399999999999832e+00
3.375000000000000000e+03,3.988900000000000112e+00
3.437500000000000000e+03,3.969199999999999839e+00
3.500000000000000000e+03,3.960199999999999942e+00
3.562500000000000000e+03,3.968999999999999861e+00
3.625000000000000000e+03,3.959600000000000009e+00
3.687500000000000000e+03,3.953399999999999803e+00
3.750000000000000000e+03,3.961300000000000043e+00
3.812500000000000000e+03,3.970899999999999874e+00
3.875000000000000000e+03,3.968500000000000139e+00
3.937500000000000000e+03,4.038800000000000168e+00
4.000000000000000000e+03,4.076999999999999957e+00
4.062500000000000000e+03,4.012100000000000222e+00
4.125000000000000000e+03,3.942800000000000082e+00
4.187500000000000000e+03,3.945399999999999796e+00
4.250000000000000000e+03,3.922899999999999832e+00
4.312500000000000000e+03,3.923700000000000188e+00
4.375000000000000000e+03,3.916500000000000092e+00
4.437500000000000000e+03,3.916300000000000114e+00
4.500000000000000000e+03,3.983999999999999986e+00
4.562500000000000000e+03,3.932199999999999918e+00
4.625000000000000000e+03,3.987800000000000011e+00
4.687500000000000000e+03,3.898099999999999898e+00
4.750000000000000000e+03,3.898899999999999810e+00
4.812500000000000000e+03,3.897299999999999986e+00
4.875000000000000000e+03,3.886899999999999800e+00
4.937500000000000000e+03,3.884199999999999875e+00
5.000000000000000000e+03,3.870400000000000063e+00
5.062500000000000000e+03,3.867599999999999927e+00
5.125000000000000000e+03,3.861800000000000122e+00
5.187500000000000000e+03,3.882200000000000095e+00
5.250000000000000000e+03,3.949699999999999989e+00
5.312500000000000000e+03,3.878400000000000070e+00
5.375000000000000000e+03,3.880999999999999783e+00
5.437500000000000000e+03,3.890699999999999825e+00
5.500000000000000000e+03,3.855500000000000149e+00
5.562500000000000000e+03,3.860399999999999832e+00
5.625000000000000000e+03,3.861200000000000188e+00
5.687500000000000000e+03,3.893499999999999961e+00
5.750000000000000000e+03,3.847900000000000098e+00
5.812500000000000000e+03,3.873299999999999965e+00
5.875000000000000000e+03,3.855799999999999894e+00
5.937500000000000000e+03,3.842999999999999972e+00
6.000000000000000000e+03,3.833299999999999930e+00
6.062500000000000000e+03,3.832399999999999807e+00
6.125000000000000000e+03,3.841899999999999871e+00
6.187500000000000000e+03,3.842099999999999849e+00
6.250000000000000000e+03,3.920100000000000140e+00
6.312500000000000000e+03,3.856899999999999995e+00
6.375000000000000000e+03,3.854099999999999859e+00
6.437500000000000000e+03,3.840599999999999792e+00
6.500000000000000000e+03,3.834299999999999820e+00
6.562500000000000000e+03,3.832100000000000062e+00
6.625000000000000000e+03,3.830499999999999794e+00
6.687500000000000000e+03,3.837099999999999955e+00
6.750000000000000000e+03,3.823599999999999888e+00
6.812500000000000000e+03,3.834700000000000220e+00
6.875000000000000000e+03,3.815199999999999925e+00
6.937500000000000000e+03,3.811500000000000110e+00
7.000000000000000000e+03,3.818799999999999972e+00
7.062500000000000000e+03,3.817000000000000171e+00
7.125000000000000000e+03,3.807700000000000085e+00
7.187500000000000000e+03,3.813299999999999912e+00
7.250000000000000000e+03,3.793000000000000149e+00


==> csvs/loss_parallel_vit.csv <==
Batches,loss_parallel
0.000000000000000000e+00,7.045474529266357422e+00
5.000000000000000000e+01,6.988706111907958984e+00
1.000000000000000000e+02,7.035252571105957031e+00
1.500000000000000000e+02,7.017646789550781250e+00
2.000000000000000000e+02,6.932548999786376953e+00
2.500000000000000000e+02,6.961834907531738281e+00
3.000000000000000000e+02,6.956559181213378906e+00
3.500000000000000000e+02,6.929599761962890625e+00
4.000000000000000000e+02,6.937864303588867188e+00
4.500000000000000000e+02,6.902062416076660156e+00
5.000000000000000000e+02,6.872630119323730469e+00
5.500000000000000000e+02,6.854422569274902344e+00
6.000000000000000000e+02,6.831350803375244141e+00
6.500000000000000000e+02,6.864880561828613281e+00
7.000000000000000000e+02,6.811572551727294922e+00
7.500000000000000000e+02,6.797076225280761719e+00
8.000000000000000000e+02,6.729236602783203125e+00
8.500000000000000000e+02,6.684501647949218750e+00
9.000000000000000000e+02,6.774819374084472656e+00
9.500000000000000000e+02,6.682254791259765625e+00
1.000000000000000000e+03,6.597993850708007812e+00
1.050000000000000000e+03,6.628488063812255859e+00
1.100000000000000000e+03,6.515662193298339844e+00
1.150000000000000000e+03,6.555530548095703125e+00
1.200000000000000000e+03,6.497315883636474609e+00
1.250000000000000000e+03,6.515501022338867188e+00
1.300000000000000000e+03,6.412305355072021484e+00
1.350000000000000000e+03,6.320630073547363281e+00
1.400000000000000000e+03,6.440031528472900391e+00
1.450000000000000000e+03,6.208622455596923828e+00
1.500000000000000000e+03,6.106087207794189453e+00
1.550000000000000000e+03,6.171851634979248047e+00
1.600000000000000000e+03,5.960197448730468750e+00
1.650000000000000000e+03,5.869310379028320312e+00
1.700000000000000000e+03,6.134175777435302734e+00
1.750000000000000000e+03,6.003911018371582031e+00
1.800000000000000000e+03,6.012971401214599609e+00
1.850000000000000000e+03,6.026543617248535156e+00
1.900000000000000000e+03,5.860910415649414062e+00
1.950000000000000000e+03,6.036582469940185547e+00
2.000000000000000000e+03,6.084383487701416016e+00
2.050000000000000000e+03,6.121887207031250000e+00
2.100000000000000000e+03,6.048700332641601562e+00
2.150000000000000000e+03,5.893315315246582031e+00
2.200000000000000000e+03,6.141856670379638672e+00
2.250000000000000000e+03,5.812046051025390625e+00
2.300000000000000000e+03,5.999880313873291016e+00
2.350000000000000000e+03,5.852624416351318359e+00
2.400000000000000000e+03,5.752306938171386719e+00
2.450000000000000000e+03,5.690336227416992188e+00
2.500000000000000000e+03,5.715439796447753906e+00
2.550000000000000000e+03,5.990242958068847656e+00
2.600000000000000000e+03,5.762677192687988281e+00
2.650000000000000000e+03,5.885972499847412109e+00
2.700000000000000000e+03,5.756067276000976562e+00
2.750000000000000000e+03,5.561476230621337891e+00
2.800000000000000000e+03,5.708862304687500000e+00
2.850000000000000000e+03,5.914680957794189453e+00
2.900000000000000000e+03,5.516345500946044922e+00
2.950000000000000000e+03,5.337392807006835938e+00
3.000000000000000000e+03,5.436475753784179688e+00
3.050000000000000000e+03,5.411846637725830078e+00
3.100000000000000000e+03,5.578060150146484375e+00
3.150000000000000000e+03,5.709681034088134766e+00
3.200000000000000000e+03,5.713564395904541016e+00
3.250000000000000000e+03,5.498753070831298828e+00
3.300000000000000000e+03,5.637696743011474609e+00
3.350000000000000000e+03,5.739312171936035156e+00
3.400000000000000000e+03,5.798225879669189453e+00
3.450000000000000000e+03,5.475228309631347656e+00
3.500000000000000000e+03,5.420292377471923828e+00
3.550000000000000000e+03,5.519005775451660156e+00
3.600000000000000000e+03,5.609674930572509766e+00
3.650000000000000000e+03,5.660580158233642578e+00
3.700000000000000000e+03,5.420178890228271484e+00
3.750000000000000000e+03,5.389143943786621094e+00
3.800000000000000000e+03,5.616078376770019531e+00
3.850000000000000000e+03,5.122953891754150391e+00
3.900000000000000000e+03,5.546690464019775391e+00
3.950000000000000000e+03,5.601344108581542969e+00
4.000000000000000000e+03,5.565102100372314453e+00
4.050000000000000000e+03,5.342663764953613281e+00
4.100000000000000000e+03,5.698367118835449219e+00
4.150000000000000000e+03,5.637663841247558594e+00
4.200000000000000000e+03,5.467288017272949219e+00
4.250000000000000000e+03,5.175456523895263672e+00
4.300000000000000000e+03,5.398015499114990234e+00
4.350000000000000000e+03,5.482093334197998047e+00
4.400000000000000000e+03,5.242712497711181641e+00
4.450000000000000000e+03,5.392038822174072266e+00
4.500000000000000000e+03,5.257524013519287109e+00
4.550000000000000000e+03,5.335802555084228516e+00
4.600000000000000000e+03,5.117569446563720703e+00
4.650000000000000000e+03,5.277253150939941406e+00
4.700000000000000000e+03,5.353893756866455078e+00
4.750000000000000000e+03,5.231909275054931641e+00
4.800000000000000000e+03,5.581117153167724609e+00
4.850000000000000000e+03,5.395960330963134766e+00
4.900000000000000000e+03,5.305558681488037109e+00
4.950000000000000000e+03,5.197173595428466797e+00
5.000000000000000000e+03,5.278692722320556641e+00
5.050000000000000000e+03,5.412615776062011719e+00
5.100000000000000000e+03,5.629740715026855469e+00
5.150000000000000000e+03,5.146881580352783203e+00
5.200000000000000000e+03,5.409247875213623047e+00
5.250000000000000000e+03,5.445843696594238281e+00
5.300000000000000000e+03,5.391388893127441406e+00
5.350000000000000000e+03,5.466231346130371094e+00
5.400000000000000000e+03,5.181541442871093750e+00
5.450000000000000000e+03,5.101909637451171875e+00
5.500000000000000000e+03,5.470619201660156250e+00
5.550000000000000000e+03,5.045674324035644531e+00
5.600000000000000000e+03,5.164630889892578125e+00
5.650000000000000000e+03,5.145111560821533203e+00
5.700000000000000000e+03,5.266580581665039062e+00
5.750000000000000000e+03,5.079419136047363281e+00
5.800000000000000000e+03,5.329779624938964844e+00
5.850000000000000000e+03,5.296232700347900391e+00
5.900000000000000000e+03,5.052512645721435547e+00
5.950000000000000000e+03,5.439784049987792969e+00
6.000000000000000000e+03,5.335682868957519531e+00
6.050000000000000000e+03,5.119920253753662109e+00
6.100000000000000000e+03,5.193221569061279297e+00
6.150000000000000000e+03,5.416600227355957031e+00
6.200000000000000000e+03,5.204784393310546875e+00
6.250000000000000000e+03,5.379476070404052734e+00
6.300000000000000000e+03,5.278480052947998047e+00
6.350000000000000000e+03,5.265784740447998047e+00
6.400000000000000000e+03,5.115267276763916016e+00
6.450000000000000000e+03,5.063096523284912109e+00
6.500000000000000000e+03,5.348683357238769531e+00
6.550000000000000000e+03,5.105095863342285156e+00
6.600000000000000000e+03,5.378644466400146484e+00
6.650000000000000000e+03,4.761682987213134766e+00
6.700000000000000000e+03,5.231722354888916016e+00
6.750000000000000000e+03,5.445714950561523438e+00
6.800000000000000000e+03,5.449771881103515625e+00
6.850000000000000000e+03,5.220268249511718750e+00
6.900000000000000000e+03,5.023866176605224609e+00
6.950000000000000000e+03,5.392298221588134766e+00
7.000000000000000000e+03,5.142514705657958984e+00
7.050000000000000000e+03,5.308205127716064453e+00
7.100000000000000000e+03,5.322426319122314453e+00
7.150000000000000000e+03,5.264294147491455078e+00
7.200000000000000000e+03,5.042109966278076172e+00
7.250000000000000000e+03,5.671473979949951172e+00
7.300000000000000000e+03,5.345842838287353516e+00
7.350000000000000000e+03,4.965975284576416016e+00
7.400000000000000000e+03,5.174266338348388672e+00
7.450000000000000000e+03,5.157674789428710938e+00
7.500000000000000000e+03,5.461838722229003906e+00
7.550000000000000000e+03,5.296243667602539062e+00
7.600000000000000000e+03,4.986429691314697266e+00
7.650000000000000000e+03,5.385029792785644531e+00
7.700000000000000000e+03,5.324893951416015625e+00
7.750000000000000000e+03,5.404574394226074219e+00
7.800000000000000000e+03,5.348150253295898438e+00
7.850000000000000000e+03,5.330879211425781250e+00
7.900000000000000000e+03,5.264997959136962891e+00
7.950000000000000000e+03,5.205871582031250000e+00
8.000000000000000000e+03,5.589735984802246094e+00
8.050000000000000000e+03,5.412250041961669922e+00
8.100000000000000000e+03,5.142881870269775391e+00
8.150000000000000000e+03,5.102271080017089844e+00
8.200000000000000000e+03,5.070568561553955078e+00
8.250000000000000000e+03,5.404196262359619141e+00
8.300000000000000000e+03,5.228645801544189453e+00
8.350000000000000000e+03,5.182303905487060547e+00
8.400000000000000000e+03,5.643424510955810547e+00
8.450000000000000000e+03,5.370808124542236328e+00
8.500000000000000000e+03,5.190683364868164062e+00
8.550000000000000000e+03,5.354930877685546875e+00
8.600000000000000000e+03,5.174296855926513672e+00
8.650000000000000000e+03,5.358209133148193359e+00
8.700000000000000000e+03,5.232820510864257812e+00
8.750000000000000000e+03,5.490832805633544922e+00
8.800000000000000000e+03,5.147033214569091797e+00
8.850000000000000000e+03,5.494095325469970703e+00
8.900000000000000000e+03,5.373233795166015625e+00
8.950000000000000000e+03,5.389844894409179688e+00
9.000000000000000000e+03,5.432355880737304688e+00
9.050000000000000000e+03,5.215975284576416016e+00
9.100000000000000000e+03,5.656408309936523438e+00
9.150000000000000000e+03,5.831877231597900391e+00
9.200000000000000000e+03,5.485371589660644531e+00
9.250000000000000000e+03,5.518579959869384766e+00
9.300000000000000000e+03,5.674186229705810547e+00
9.350000000000000000e+03,5.534815788269042969e+00
9.400000000000000000e+03,5.520185947418212891e+00
9.450000000000000000e+03,5.920795917510986328e+00
9.500000000000000000e+03,5.620759487152099609e+00
9.550000000000000000e+03,5.671514987945556641e+00
9.600000000000000000e+03,5.628619670867919922e+00
9.650000000000000000e+03,5.599618434906005859e+00
9.700000000000000000e+03,6.053996086120605469e+00
9.750000000000000000e+03,5.821137905120849609e+00
9.800000000000000000e+03,5.795990467071533203e+00
9.850000000000000000e+03,5.680788040161132812e+00
9.900000000000000000e+03,5.849249839782714844e+00
9.950000000000000000e+03,6.039184570312500000e+00
1.000000000000000000e+04,5.644986152648925781e+00


==> csvs/loss_serial.csv <==
Batches,loss_serial
0.000000000000000000e+00,1.055311012268066406e+01
1.500000000000000000e+02,9.259449005126953125e+00
3.000000000000000000e+02,8.128767967224121094e+00
4.500000000000000000e+02,7.495416164398193359e+00
6.000000000000000000e+02,7.397484779357910156e+00
7.500000000000000000e+02,7.285531044006347656e+00
9.000000000000000000e+02,7.041552066802978516e+00
1.050000000000000000e+03,7.231850624084472656e+00
1.200000000000000000e+03,7.448963642120361328e+00
1.350000000000000000e+03,7.118520736694335938e+00
1.500000000000000000e+03,7.099716663360595703e+00
1.650000000000000000e+03,6.883479595184326172e+00
1.800000000000000000e+03,7.077460289001464844e+00
1.950000000000000000e+03,6.744269371032714844e+00
2.100000000000000000e+03,6.980756759643554688e+00
2.250000000000000000e+03,6.886825084686279297e+00
2.400000000000000000e+03,7.132058143615722656e+00
2.550000000000000000e+03,6.789597988128662109e+00
2.700000000000000000e+03,6.627689361572265625e+00
2.850000000000000000e+03,6.722378730773925781e+00
3.000000000000000000e+03,7.044709205627441406e+00
3.150000000000000000e+03,6.673220157623291016e+00
3.300000000000000000e+03,6.894284248352050781e+00
3.450000000000000000e+03,6.766939163208007812e+00
3.600000000000000000e+03,6.626690387725830078e+00
3.750000000000000000e+03,6.666617393493652344e+00
3.900000000000000000e+03,6.692019939422607422e+00
4.050000000000000000e+03,6.707487106323242188e+00
4.200000000000000000e+03,6.795045375823974609e+00
4.350000000000000000e+03,6.835052490234375000e+00
4.500000000000000000e+03,6.524524211883544922e+00
4.650000000000000000e+03,6.784820556640625000e+00
4.800000000000000000e+03,6.547624111175537109e+00
4.950000000000000000e+03,6.649109840393066406e+00
5.100000000000000000e+03,6.472951889038085938e+00
5.250000000000000000e+03,6.784294605255126953e+00
5.400000000000000000e+03,6.729123592376708984e+00
5.550000000000000000e+03,6.695042610168457031e+00
5.700000000000000000e+03,6.700117111206054688e+00
5.850000000000000000e+03,6.538435935974121094e+00
6.000000000000000000e+03,6.522265911102294922e+00
6.150000000000000000e+03,6.481892585754394531e+00
6.300000000000000000e+03,6.587770938873291016e+00
6.450000000000000000e+03,6.662656784057617188e+00
6.600000000000000000e+03,5.858729362487792969e+00
6.750000000000000000e+03,6.401236057281494141e+00
6.900000000000000000e+03,6.333543777465820312e+00
7.050000000000000000e+03,6.734504222869873047e+00
7.200000000000000000e+03,6.470840930938720703e+00
7.350000000000000000e+03,6.591729164123535156e+00
7.500000000000000000e+03,6.502906322479248047e+00
7.650000000000000000e+03,6.330634117126464844e+00
7.800000000000000000e+03,6.181123733520507812e+00
7.950000000000000000e+03,6.440798282623291016e+00
8.100000000000000000e+03,6.085590839385986328e+00
8.250000000000000000e+03,6.114141464233398438e+00
8.400000000000000000e+03,5.927083969116210938e+00
8.550000000000000000e+03,5.618550777435302734e+00
8.700000000000000000e+03,5.681836605072021484e+00
8.850000000000000000e+03,5.989488601684570312e+00
9.000000000000000000e+03,5.656638622283935547e+00
9.150000000000000000e+03,5.409825325012207031e+00
9.300000000000000000e+03,5.734634876251220703e+00
9.450000000000000000e+03,5.432040691375732422e+00
9.600000000000000000e+03,5.396170616149902344e+00
9.750000000000000000e+03,5.584497928619384766e+00
9.900000000000000000e+03,5.463517189025878906e+00
1.005000000000000000e+04,5.469110965728759766e+00
1.020000000000000000e+04,5.366507053375244141e+00
1.035000000000000000e+04,5.228670120239257812e+00
1.050000000000000000e+04,5.311378955841064453e+00
1.065000000000000000e+04,5.478443622589111328e+00
1.080000000000000000e+04,5.097584247589111328e+00
1.095000000000000000e+04,5.142625808715820312e+00
1.110000000000000000e+04,5.313092708587646484e+00
1.125000000000000000e+04,5.362374305725097656e+00
1.140000000000000000e+04,4.991997718811035156e+00
1.155000000000000000e+04,4.983545303344726562e+00
1.170000000000000000e+04,5.073245525360107422e+00
1.185000000000000000e+04,5.094248294830322266e+00
1.200000000000000000e+04,5.285359382629394531e+00
1.215000000000000000e+04,5.148159980773925781e+00
1.230000000000000000e+04,5.059629917144775391e+00
1.245000000000000000e+04,4.889667510986328125e+00
1.260000000000000000e+04,4.799984931945800781e+00
1.275000000000000000e+04,5.064939022064208984e+00
1.290000000000000000e+04,4.854897499084472656e+00
1.305000000000000000e+04,5.090768814086914062e+00
1.320000000000000000e+04,4.838037967681884766e+00
1.335000000000000000e+04,5.005967617034912109e+00
1.350000000000000000e+04,4.868390083312988281e+00
1.365000000000000000e+04,5.120975971221923828e+00
1.380000000000000000e+04,4.817667007446289062e+00
1.395000000000000000e+04,4.853201866149902344e+00
1.410000000000000000e+04,4.810070037841796875e+00
1.425000000000000000e+04,4.653105735778808594e+00
1.440000000000000000e+04,4.848706245422363281e+00
1.455000000000000000e+04,4.960638523101806641e+00
1.470000000000000000e+04,4.973467350006103516e+00
1.485000000000000000e+04,4.605016708374023438e+00
1.500000000000000000e+04,5.058482646942138672e+00
1.515000000000000000e+04,4.540800094604492188e+00
1.530000000000000000e+04,5.035446166992187500e+00
1.545000000000000000e+04,4.740046977996826172e+00
1.560000000000000000e+04,4.883301734924316406e+00
1.575000000000000000e+04,4.693145751953125000e+00
1.590000000000000000e+04,4.975977420806884766e+00
1.605000000000000000e+04,4.729102134704589844e+00
1.620000000000000000e+04,4.830687522888183594e+00
1.635000000000000000e+04,4.801661014556884766e+00
1.650000000000000000e+04,4.803139686584472656e+00
1.665000000000000000e+04,4.743542671203613281e+00
1.680000000000000000e+04,4.729413032531738281e+00
1.695000000000000000e+04,4.680452346801757812e+00
1.710000000000000000e+04,4.612149238586425781e+00
1.725000000000000000e+04,4.906417369842529297e+00
1.740000000000000000e+04,4.562322139739990234e+00
1.755000000000000000e+04,4.549091339111328125e+00
1.770000000000000000e+04,4.650146484375000000e+00
1.785000000000000000e+04,4.619439125061035156e+00
1.800000000000000000e+04,4.550557136535644531e+00
1.815000000000000000e+04,4.660282135009765625e+00
1.830000000000000000e+04,4.801079273223876953e+00
1.845000000000000000e+04,4.523622989654541016e+00
1.860000000000000000e+04,4.845705032348632812e+00
1.875000000000000000e+04,4.461493015289306641e+00
1.890000000000000000e+04,4.494137763977050781e+00
1.905000000000000000e+04,4.670522212982177734e+00
1.920000000000000000e+04,4.733408451080322266e+00
1.935000000000000000e+04,4.688106536865234375e+00
1.950000000000000000e+04,4.510933876037597656e+00
1.965000000000000000e+04,4.360388755798339844e+00
1.980000000000000000e+04,4.539664268493652344e+00
1.995000000000000000e+04,4.392871379852294922e+00
2.010000000000000000e+04,4.792726993560791016e+00
2.025000000000000000e+04,4.637661933898925781e+00
2.040000000000000000e+04,4.334595680236816406e+00
2.055000000000000000e+04,4.451158523559570312e+00
2.070000000000000000e+04,4.576832294464111328e+00
2.085000000000000000e+04,4.413917064666748047e+00
2.100000000000000000e+04,4.387189865112304688e+00
2.115000000000000000e+04,4.569303035736083984e+00
2.130000000000000000e+04,4.558551788330078125e+00
2.145000000000000000e+04,4.660130023956298828e+00
2.160000000000000000e+04,4.450399875640869141e+00
2.175000000000000000e+04,4.542016506195068359e+00
2.190000000000000000e+04,4.251626491546630859e+00
2.205000000000000000e+04,4.387748718261718750e+00
2.220000000000000000e+04,4.770040512084960938e+00
2.235000000000000000e+04,3.941014528274536133e+00
2.250000000000000000e+04,4.249969482421875000e+00
2.265000000000000000e+04,4.238238334655761719e+00
2.280000000000000000e+04,4.319755077362060547e+00
2.295000000000000000e+04,4.331849575042724609e+00
2.310000000000000000e+04,4.355060100555419922e+00
2.325000000000000000e+04,4.558682918548583984e+00
2.340000000000000000e+04,4.609395503997802734e+00
2.355000000000000000e+04,4.389106750488281250e+00
2.370000000000000000e+04,4.216504573822021484e+00
2.385000000000000000e+04,4.370409488677978516e+00
2.400000000000000000e+04,4.083215713500976562e+00
2.415000000000000000e+04,4.777109622955322266e+00
2.430000000000000000e+04,4.408521175384521484e+00
2.445000000000000000e+04,4.496291160583496094e+00
2.460000000000000000e+04,4.168143272399902344e+00
2.475000000000000000e+04,4.365490913391113281e+00
2.490000000000000000e+04,4.273768901824951172e+00
2.505000000000000000e+04,4.406466007232666016e+00
2.520000000000000000e+04,4.408656120300292969e+00
2.535000000000000000e+04,4.164365768432617188e+00
2.550000000000000000e+04,4.169877052307128906e+00
2.565000000000000000e+04,4.354024410247802734e+00
2.580000000000000000e+04,4.492487907409667969e+00
2.595000000000000000e+04,4.400785446166992188e+00
2.610000000000000000e+04,4.363695621490478516e+00
2.625000000000000000e+04,3.967988729476928711e+00
2.640000000000000000e+04,4.484826564788818359e+00
2.655000000000000000e+04,4.224636554718017578e+00
2.670000000000000000e+04,4.277030944824218750e+00
2.685000000000000000e+04,4.467487335205078125e+00
2.700000000000000000e+04,4.199283599853515625e+00
2.715000000000000000e+04,4.243323802947998047e+00
2.730000000000000000e+04,4.240944862365722656e+00
2.745000000000000000e+04,3.892778158187866211e+00
2.760000000000000000e+04,3.762704849243164062e+00
2.775000000000000000e+04,4.112795352935791016e+00
2.790000000000000000e+04,4.253905773162841797e+00
2.805000000000000000e+04,4.469567775726318359e+00
2.820000000000000000e+04,4.522976398468017578e+00
2.835000000000000000e+04,4.397971630096435547e+00
2.850000000000000000e+04,4.246134757995605469e+00
2.865000000000000000e+04,4.085800170898437500e+00
2.880000000000000000e+04,4.609193325042724609e+00
2.895000000000000000e+04,4.329606533050537109e+00
2.910000000000000000e+04,4.110249042510986328e+00
2.925000000000000000e+04,4.201949119567871094e+00
2.940000000000000000e+04,4.168076038360595703e+00
2.955000000000000000e+04,4.324608325958251953e+00
2.970000000000000000e+04,4.225705623626708984e+00
2.985000000000000000e+04,3.915071487426757812e+00
3.000000000000000000e+04,4.271687030792236328e+00
3.015000000000000000e+04,4.270843505859375000e+00
3.030000000000000000e+04,4.359873294830322266e+00
3.045000000000000000e+04,4.211905002593994141e+00
3.060000000000000000e+04,4.031397819519042969e+00
3.075000000000000000e+04,4.312198638916015625e+00
3.090000000000000000e+04,4.132744312286376953e+00
3.105000000000000000e+04,4.205004692077636719e+00
3.120000000000000000e+04,4.419991970062255859e+00
3.135000000000000000e+04,4.070213794708251953e+00
3.150000000000000000e+04,4.271219253540039062e+00
3.165000000000000000e+04,4.398663043975830078e+00
3.180000000000000000e+04,3.836752891540527344e+00
3.195000000000000000e+04,3.950268268585205078e+00
3.210000000000000000e+04,4.080101966857910156e+00
3.225000000000000000e+04,4.149422168731689453e+00
3.240000000000000000e+04,4.110241413116455078e+00
3.255000000000000000e+04,4.005503654479980469e+00
3.270000000000000000e+04,4.110461711883544922e+00
3.285000000000000000e+04,4.399578094482421875e+00
3.300000000000000000e+04,4.175701141357421875e+00
3.315000000000000000e+04,4.248118400573730469e+00
3.330000000000000000e+04,4.038761138916015625e+00
3.345000000000000000e+04,3.910828828811645508e+00
3.360000000000000000e+04,3.858276605606079102e+00
3.375000000000000000e+04,4.345963954925537109e+00
3.390000000000000000e+04,4.325492382049560547e+00
3.405000000000000000e+04,4.324171543121337891e+00
3.420000000000000000e+04,3.915399312973022461e+00
3.435000000000000000e+04,4.156908035278320312e+00
3.450000000000000000e+04,4.137077808380126953e+00
3.465000000000000000e+04,4.284007072448730469e+00
3.480000000000000000e+04,4.336437225341796875e+00
3.495000000000000000e+04,4.060961246490478516e+00
3.510000000000000000e+04,4.110824584960937500e+00
3.525000000000000000e+04,4.385057449340820312e+00
3.540000000000000000e+04,4.137376308441162109e+00
3.555000000000000000e+04,4.103075504302978516e+00
3.570000000000000000e+04,4.119071006774902344e+00
3.585000000000000000e+04,4.361908912658691406e+00
3.600000000000000000e+04,4.084402561187744141e+00
3.615000000000000000e+04,4.068235874176025391e+00
3.630000000000000000e+04,3.816211700439453125e+00
3.645000000000000000e+04,4.256215095520019531e+00
3.660000000000000000e+04,4.143200874328613281e+00
3.675000000000000000e+04,3.925323009490966797e+00
3.690000000000000000e+04,4.173472404479980469e+00
3.705000000000000000e+04,4.314937591552734375e+00
3.720000000000000000e+04,3.970865488052368164e+00
3.735000000000000000e+04,4.002625942230224609e+00
3.750000000000000000e+04,4.242753505706787109e+00
3.765000000000000000e+04,4.346708774566650391e+00
3.780000000000000000e+04,4.119970321655273438e+00
3.795000000000000000e+04,4.097421169281005859e+00
3.810000000000000000e+04,3.877890825271606445e+00
3.825000000000000000e+04,4.111692905426025391e+00
3.840000000000000000e+04,4.105814933776855469e+00
3.855000000000000000e+04,4.127062320709228516e+00
3.870000000000000000e+04,3.951421260833740234e+00
3.885000000000000000e+04,4.317318439483642578e+00
3.900000000000000000e+04,4.076123714447021484e+00
3.915000000000000000e+04,3.977357625961303711e+00
3.930000000000000000e+04,3.828320026397705078e+00
3.945000000000000000e+04,3.850571632385253906e+00
3.960000000000000000e+04,3.962921857833862305e+00
3.975000000000000000e+04,3.916839122772216797e+00
3.990000000000000000e+04,3.990360736846923828e+00
4.005000000000000000e+04,4.305618286132812500e+00
4.020000000000000000e+04,4.230312824249267578e+00
4.035000000000000000e+04,3.710183143615722656e+00
4.050000000000000000e+04,3.904680728912353516e+00
4.065000000000000000e+04,4.037327289581298828e+00
4.080000000000000000e+04,4.092253684997558594e+00
4.095000000000000000e+04,4.101647853851318359e+00
4.110000000000000000e+04,4.118174552917480469e+00


==> csvs/loss_serial_all.csv <==
Batches,loss_serial
0.000000000000000000e+00,1.096889999999999965e+01
6.250000000000000000e+01,7.473900000000000432e+00
1.250000000000000000e+02,6.399200000000000443e+00
1.875000000000000000e+02,6.023100000000000342e+00
2.500000000000000000e+02,5.825899999999999856e+00
3.125000000000000000e+02,5.638799999999999812e+00
3.750000000000000000e+02,5.489499999999999602e+00
4.375000000000000000e+02,5.314600000000000435e+00
5.000000000000000000e+02,5.185599999999999987e+00
5.625000000000000000e+02,5.085200000000000387e+00
6.250000000000000000e+02,4.966599999999999682e+00
6.875000000000000000e+02,4.866100000000000314e+00
7.500000000000000000e+02,4.790700000000000180e+00
8.125000000000000000e+02,4.701100000000000279e+00
8.750000000000000000e+02,4.629900000000000126e+00
9.375000000000000000e+02,4.561099999999999710e+00
1.000000000000000000e+03,4.492799999999999905e+00
1.062500000000000000e+03,4.440299999999999692e+00
1.125000000000000000e+03,4.362599999999999589e+00
1.187500000000000000e+03,4.310200000000000031e+00
1.250000000000000000e+03,4.255200000000000315e+00
1.312500000000000000e+03,4.185200000000000031e+00
1.375000000000000000e+03,4.141499999999999737e+00
1.437500000000000000e+03,4.099099999999999966e+00
1.500000000000000000e+03,4.064600000000000435e+00
1.562500000000000000e+03,4.031500000000000306e+00
1.625000000000000000e+03,3.985399999999999832e+00
1.687500000000000000e+03,3.964300000000000157e+00
1.750000000000000000e+03,3.931299999999999795e+00
1.812500000000000000e+03,3.903599999999999959e+00
1.875000000000000000e+03,3.884799999999999809e+00
1.937500000000000000e+03,3.862899999999999778e+00
2.000000000000000000e+03,3.836399999999999810e+00
2.062500000000000000e+03,3.816699999999999982e+00
2.125000000000000000e+03,3.803799999999999848e+00
2.187500000000000000e+03,3.781200000000000117e+00
2.250000000000000000e+03,3.761099999999999888e+00
2.312500000000000000e+03,3.743799999999999795e+00
2.375000000000000000e+03,3.722599999999999909e+00
2.437500000000000000e+03,3.712200000000000166e+00
2.500000000000000000e+03,3.698599999999999888e+00
2.562500000000000000e+03,3.683300000000000018e+00
2.625000000000000000e+03,3.670599999999999863e+00
2.687500000000000000e+03,3.650300000000000100e+00
2.750000000000000000e+03,3.640699999999999825e+00
2.812500000000000000e+03,3.632200000000000095e+00
2.875000000000000000e+03,3.616299999999999848e+00
2.937500000000000000e+03,3.605700000000000127e+00
3.000000000000000000e+03,3.599699999999999900e+00
3.062500000000000000e+03,3.595400000000000151e+00
3.125000000000000000e+03,3.572099999999999831e+00
3.187500000000000000e+03,3.571800000000000086e+00
3.250000000000000000e+03,3.560099999999999820e+00
3.312500000000000000e+03,3.541500000000000092e+00
3.375000000000000000e+03,3.550600000000000200e+00
3.437500000000000000e+03,3.537100000000000133e+00
3.500000000000000000e+03,3.523400000000000087e+00
3.562500000000000000e+03,3.521700000000000053e+00
3.625000000000000000e+03,3.513500000000000068e+00
3.687500000000000000e+03,3.501399999999999846e+00
3.750000000000000000e+03,3.497599999999999820e+00
3.812500000000000000e+03,3.487699999999999800e+00
3.875000000000000000e+03,3.483099999999999863e+00
3.937500000000000000e+03,3.485399999999999832e+00
4.000000000000000000e+03,3.481300000000000061e+00
4.062500000000000000e+03,3.456999999999999851e+00
4.125000000000000000e+03,3.455299999999999816e+00
4.187500000000000000e+03,3.456199999999999939e+00
4.250000000000000000e+03,3.439299999999999802e+00
4.312500000000000000e+03,3.443299999999999805e+00
4.375000000000000000e+03,3.431200000000000028e+00
4.437500000000000000e+03,3.432599999999999874e+00
4.500000000000000000e+03,3.423700000000000188e+00
4.562500000000000000e+03,3.409899999999999931e+00
4.625000000000000000e+03,3.411900000000000155e+00
4.687500000000000000e+03,3.408799999999999830e+00
4.750000000000000000e+03,3.399300000000000210e+00
4.812500000000000000e+03,3.388900000000000023e+00
4.875000000000000000e+03,3.393100000000000005e+00
4.937500000000000000e+03,3.398699999999999832e+00
5.000000000000000000e+03,3.387799999999999923e+00
5.062500000000000000e+03,3.378200000000000092e+00
5.125000000000000000e+03,3.376300000000000079e+00
5.187500000000000000e+03,3.367199999999999971e+00
5.250000000000000000e+03,3.377699999999999925e+00
5.312500000000000000e+03,3.370299999999999851e+00
5.375000000000000000e+03,3.366800000000000015e+00
5.437500000000000000e+03,3.356700000000000017e+00
5.500000000000000000e+03,3.354400000000000048e+00
5.562500000000000000e+03,3.359700000000000131e+00
5.625000000000000000e+03,3.346799999999999997e+00
5.687500000000000000e+03,3.342499999999999805e+00
5.750000000000000000e+03,3.338999999999999968e+00
5.812500000000000000e+03,3.332199999999999829e+00
5.875000000000000000e+03,3.337400000000000144e+00
5.937500000000000000e+03,3.323100000000000165e+00
6.000000000000000000e+03,3.317899999999999849e+00
6.062500000000000000e+03,3.312500000000000000e+00
6.125000000000000000e+03,3.322000000000000064e+00
6.187500000000000000e+03,3.317200000000000149e+00
6.250000000000000000e+03,3.312600000000000211e+00
6.312500000000000000e+03,3.306999999999999940e+00


==> csvs/loss_serial_buffer.csv <==
Batches,loss_serial
0.000000000000000000e+00,1.094599999999999973e+01
6.250000000000000000e+01,7.415199999999999569e+00
1.250000000000000000e+02,6.317599999999999660e+00
1.875000000000000000e+02,5.964100000000000179e+00
2.500000000000000000e+02,5.747799999999999798e+00
3.125000000000000000e+02,5.551099999999999923e+00
3.750000000000000000e+02,5.379500000000000171e+00
4.375000000000000000e+02,5.204900000000000304e+00
5.000000000000000000e+02,5.106700000000000017e+00
5.625000000000000000e+02,4.971899999999999764e+00
6.250000000000000000e+02,4.934099999999999930e+00
6.875000000000000000e+02,4.791500000000000092e+00
7.500000000000000000e+02,4.717999999999999972e+00
8.125000000000000000e+02,4.626900000000000013e+00
8.750000000000000000e+02,4.570700000000000429e+00
9.375000000000000000e+02,4.489300000000000068e+00
1.000000000000000000e+03,4.424299999999999677e+00
1.062500000000000000e+03,4.372300000000000075e+00
1.125000000000000000e+03,4.302699999999999747e+00
1.187500000000000000e+03,4.256099999999999994e+00
1.250000000000000000e+03,4.226499999999999702e+00
1.312500000000000000e+03,4.176099999999999923e+00
1.375000000000000000e+03,4.146200000000000330e+00
1.437500000000000000e+03,4.116600000000000037e+00
1.500000000000000000e+03,4.092100000000000293e+00
1.562500000000000000e+03,4.059999999999999609e+00
1.625000000000000000e+03,4.025599999999999845e+00
1.687500000000000000e+03,4.017000000000000348e+00
1.750000000000000000e+03,3.992199999999999971e+00
1.812500000000000000e+03,3.959400000000000031e+00
1.875000000000000000e+03,3.953599999999999781e+00
1.937500000000000000e+03,3.938699999999999868e+00
2.000000000000000000e+03,3.911500000000000199e+00
2.062500000000000000e+03,3.902400000000000091e+00
2.125000000000000000e+03,3.887300000000000200e+00
2.187500000000000000e+03,3.870899999999999785e+00
2.250000000000000000e+03,3.850200000000000067e+00
2.312500000000000000e+03,3.839900000000000091e+00
2.375000000000000000e+03,3.823599999999999888e+00
2.437500000000000000e+03,3.809600000000000097e+00
2.500000000000000000e+03,3.805600000000000094e+00
2.562500000000000000e+03,3.792699999999999960e+00
2.625000000000000000e+03,3.777699999999999836e+00
2.687500000000000000e+03,3.760200000000000209e+00
2.750000000000000000e+03,3.750000000000000000e+00
2.812500000000000000e+03,3.742199999999999971e+00
2.875000000000000000e+03,3.728800000000000114e+00
2.937500000000000000e+03,3.721900000000000208e+00
3.000000000000000000e+03,3.713999999999999968e+00
3.062500000000000000e+03,3.709299999999999820e+00
3.125000000000000000e+03,3.689200000000000035e+00
3.187500000000000000e+03,3.687600000000000211e+00
3.250000000000000000e+03,3.676600000000000090e+00
3.312500000000000000e+03,3.660299999999999887e+00
3.375000000000000000e+03,3.668800000000000061e+00
3.437500000000000000e+03,3.654399999999999871e+00
3.500000000000000000e+03,3.641599999999999948e+00
3.562500000000000000e+03,3.640899999999999803e+00
3.625000000000000000e+03,3.631299999999999972e+00
3.687500000000000000e+03,3.618700000000000028e+00
3.750000000000000000e+03,3.616699999999999804e+00
3.812500000000000000e+03,3.606500000000000039e+00
3.875000000000000000e+03,3.600499999999999812e+00
3.937500000000000000e+03,3.603299999999999947e+00
4.000000000000000000e+03,3.598500000000000032e+00
4.062500000000000000e+03,3.575899999999999856e+00
4.125000000000000000e+03,3.575099999999999945e+00
4.187500000000000000e+03,3.573100000000000165e+00
4.250000000000000000e+03,3.555200000000000138e+00
4.312500000000000000e+03,3.558699999999999974e+00
4.375000000000000000e+03,3.546199999999999797e+00
4.437500000000000000e+03,3.547699999999999854e+00
4.500000000000000000e+03,3.537900000000000045e+00
4.562500000000000000e+03,3.523899999999999810e+00
4.625000000000000000e+03,3.522400000000000198e+00
4.687500000000000000e+03,3.524900000000000144e+00
4.750000000000000000e+03,3.511600000000000055e+00
4.812500000000000000e+03,3.500399999999999956e+00
4.875000000000000000e+03,3.505100000000000104e+00
4.937500000000000000e+03,3.509599999999999831e+00
5.000000000000000000e+03,3.498400000000000176e+00
5.062500000000000000e+03,3.487499999999999822e+00
5.125000000000000000e+03,3.483499999999999819e+00
5.187500000000000000e+03,3.476300000000000168e+00
5.250000000000000000e+03,3.487200000000000077e+00
5.312500000000000000e+03,3.482200000000000184e+00
5.375000000000000000e+03,3.472999999999999865e+00
5.437500000000000000e+03,3.462499999999999911e+00
5.500000000000000000e+03,3.459400000000000031e+00
5.562500000000000000e+03,3.464300000000000157e+00
5.625000000000000000e+03,3.450899999999999856e+00
5.687500000000000000e+03,3.447700000000000209e+00
5.750000000000000000e+03,3.442200000000000149e+00
5.812500000000000000e+03,3.437300000000000022e+00
5.875000000000000000e+03,3.438600000000000101e+00
5.937500000000000000e+03,3.424999999999999822e+00
6.000000000000000000e+03,3.417699999999999960e+00
6.062500000000000000e+03,3.411900000000000155e+00
6.125000000000000000e+03,3.422099999999999920e+00
6.187500000000000000e+03,3.416199999999999903e+00
6.250000000000000000e+03,3.411700000000000177e+00
6.312500000000000000e+03,3.402000000000000135e+00
6.375000000000000000e+03,3.409299999999999997e+00
6.437500000000000000e+03,3.399599999999999955e+00
6.500000000000000000e+03,3.391000000000000014e+00


==> csvs/loss_serial_vit.csv <==
Batches,loss_serial
0.000000000000000000e+00,7.045474529266357422e+00
5.000000000000000000e+01,6.988677024841308594e+00
1.000000000000000000e+02,7.035253524780273438e+00
1.500000000000000000e+02,7.017459869384765625e+00
2.000000000000000000e+02,6.932444095611572266e+00
2.500000000000000000e+02,6.961404800415039062e+00
3.000000000000000000e+02,6.956050872802734375e+00
3.500000000000000000e+02,6.927935600280761719e+00
4.000000000000000000e+02,6.936644077301025391e+00
4.500000000000000000e+02,6.899638175964355469e+00
5.000000000000000000e+02,6.868558883666992188e+00
5.500000000000000000e+02,6.850842952728271484e+00
6.000000000000000000e+02,6.826396465301513672e+00
6.500000000000000000e+02,6.862376213073730469e+00
7.000000000000000000e+02,6.808557510375976562e+00
7.500000000000000000e+02,6.792519092559814453e+00
8.000000000000000000e+02,6.726870536804199219e+00
8.500000000000000000e+02,6.678398132324218750e+00
9.000000000000000000e+02,6.773549556732177734e+00
9.500000000000000000e+02,6.677755832672119141e+00
1.000000000000000000e+03,6.595111370086669922e+00
1.050000000000000000e+03,6.626711368560791016e+00
1.100000000000000000e+03,6.516768455505371094e+00
1.150000000000000000e+03,6.554734706878662109e+00
1.200000000000000000e+03,6.495645523071289062e+00
1.250000000000000000e+03,6.506820678710937500e+00
1.300000000000000000e+03,6.418802261352539062e+00
1.350000000000000000e+03,6.320274829864501953e+00
1.400000000000000000e+03,6.436553955078125000e+00
1.450000000000000000e+03,6.198367118835449219e+00
1.500000000000000000e+03,6.080466270446777344e+00
1.550000000000000000e+03,6.163635253906250000e+00
1.600000000000000000e+03,5.953866004943847656e+00
1.650000000000000000e+03,5.890612602233886719e+00
1.700000000000000000e+03,6.107356071472167969e+00
1.750000000000000000e+03,6.046323776245117188e+00
1.800000000000000000e+03,6.013752460479736328e+00
1.850000000000000000e+03,6.016743659973144531e+00
1.900000000000000000e+03,5.849408626556396484e+00
1.950000000000000000e+03,6.023171901702880859e+00
2.000000000000000000e+03,6.062591075897216797e+00
2.050000000000000000e+03,6.127901554107666016e+00
2.100000000000000000e+03,5.992815494537353516e+00
2.150000000000000000e+03,5.871454715728759766e+00
2.200000000000000000e+03,6.122251987457275391e+00
2.250000000000000000e+03,5.806580543518066406e+00
2.300000000000000000e+03,5.997202873229980469e+00
2.350000000000000000e+03,5.874976158142089844e+00
2.400000000000000000e+03,5.722943782806396484e+00
2.450000000000000000e+03,5.698975086212158203e+00
2.500000000000000000e+03,5.703248977661132812e+00
2.550000000000000000e+03,5.912972450256347656e+00
2.600000000000000000e+03,5.760218620300292969e+00
2.650000000000000000e+03,5.829836368560791016e+00
2.700000000000000000e+03,5.666400909423828125e+00
2.750000000000000000e+03,5.502989768981933594e+00
2.800000000000000000e+03,5.696970462799072266e+00
2.850000000000000000e+03,5.878105640411376953e+00
2.900000000000000000e+03,5.438888072967529297e+00
2.950000000000000000e+03,5.315530776977539062e+00
3.000000000000000000e+03,5.451642036437988281e+00
3.050000000000000000e+03,5.326449394226074219e+00
3.100000000000000000e+03,5.527772903442382812e+00
3.150000000000000000e+03,5.597593307495117188e+00
3.200000000000000000e+03,5.652275085449218750e+00
3.250000000000000000e+03,5.539129257202148438e+00
3.300000000000000000e+03,5.577912330627441406e+00
3.350000000000000000e+03,5.635474205017089844e+00
3.400000000000000000e+03,5.731045722961425781e+00
3.450000000000000000e+03,5.447492599487304688e+00
3.500000000000000000e+03,5.380644798278808594e+00
3.550000000000000000e+03,5.487905979156494141e+00
3.600000000000000000e+03,5.621247768402099609e+00
3.650000000000000000e+03,5.568682193756103516e+00
3.700000000000000000e+03,5.410796165466308594e+00
3.750000000000000000e+03,5.347472190856933594e+00
3.800000000000000000e+03,5.550082206726074219e+00
3.850000000000000000e+03,5.043554782867431641e+00
3.900000000000000000e+03,5.446605205535888672e+00
3.950000000000000000e+03,5.467570781707763672e+00
4.000000000000000000e+03,5.579732418060302734e+00
4.050000000000000000e+03,5.235994815826416016e+00
4.100000000000000000e+03,5.630770683288574219e+00
4.150000000000000000e+03,5.520107269287109375e+00
4.200000000000000000e+03,5.382170677185058594e+00
4.250000000000000000e+03,5.231694221496582031e+00
4.300000000000000000e+03,5.280449867248535156e+00
4.350000000000000000e+03,5.293302059173583984e+00
4.400000000000000000e+03,5.246329307556152344e+00
4.450000000000000000e+03,5.269282341003417969e+00
4.500000000000000000e+03,5.087742805480957031e+00
4.550000000000000000e+03,5.208513736724853516e+00
4.600000000000000000e+03,4.884085655212402344e+00
4.650000000000000000e+03,5.166644096374511719e+00
4.700000000000000000e+03,5.272966861724853516e+00
4.750000000000000000e+03,5.052443027496337891e+00
4.800000000000000000e+03,5.495535850524902344e+00
4.850000000000000000e+03,5.212739944458007812e+00
4.900000000000000000e+03,5.177369117736816406e+00
4.950000000000000000e+03,4.910444736480712891e+00
5.000000000000000000e+03,5.102693080902099609e+00
5.050000000000000000e+03,5.207496166229248047e+00
5.100000000000000000e+03,5.550010681152343750e+00
5.150000000000000000e+03,4.825017929077148438e+00
5.200000000000000000e+03,5.099612236022949219e+00
5.250000000000000000e+03,5.175502300262451172e+00
5.300000000000000000e+03,5.348960399627685547e+00
5.350000000000000000e+03,5.343760013580322266e+00
5.400000000000000000e+03,4.886489391326904297e+00
5.450000000000000000e+03,4.878479957580566406e+00
5.500000000000000000e+03,5.304259777069091797e+00
5.550000000000000000e+03,4.817381858825683594e+00
5.600000000000000000e+03,4.953101634979248047e+00
5.650000000000000000e+03,4.949745655059814453e+00
5.700000000000000000e+03,4.937217235565185547e+00
5.750000000000000000e+03,4.847977638244628906e+00
5.800000000000000000e+03,5.167369365692138672e+00
5.850000000000000000e+03,5.171526908874511719e+00
5.900000000000000000e+03,4.748060703277587891e+00
5.950000000000000000e+03,5.080074787139892578e+00
6.000000000000000000e+03,4.982639312744140625e+00
6.050000000000000000e+03,4.811136245727539062e+00
6.100000000000000000e+03,4.878798484802246094e+00
6.150000000000000000e+03,5.205857753753662109e+00
6.200000000000000000e+03,4.917231559753417969e+00
6.250000000000000000e+03,5.114503860473632812e+00
6.300000000000000000e+03,5.087084293365478516e+00
6.350000000000000000e+03,5.021271705627441406e+00
6.400000000000000000e+03,4.956997871398925781e+00
6.450000000000000000e+03,4.887535572052001953e+00
6.500000000000000000e+03,5.085714817047119141e+00
6.550000000000000000e+03,4.869575023651123047e+00
6.600000000000000000e+03,5.030856132507324219e+00
6.650000000000000000e+03,4.670138835906982422e+00
6.700000000000000000e+03,4.933988094329833984e+00
6.750000000000000000e+03,4.896292686462402344e+00
6.800000000000000000e+03,5.151493549346923828e+00
6.850000000000000000e+03,4.769414901733398438e+00
6.900000000000000000e+03,4.723440170288085938e+00
6.950000000000000000e+03,5.089013099670410156e+00
7.000000000000000000e+03,4.946632385253906250e+00
7.050000000000000000e+03,5.035112857818603516e+00
7.100000000000000000e+03,4.987044811248779297e+00
7.150000000000000000e+03,5.209659576416015625e+00
7.200000000000000000e+03,4.826228618621826172e+00
7.250000000000000000e+03,5.261193752288818359e+00
7.300000000000000000e+03,4.692687988281250000e+00
7.350000000000000000e+03,4.902540683746337891e+00
7.400000000000000000e+03,4.873165607452392578e+00
7.450000000000000000e+03,4.869988918304443359e+00
7.500000000000000000e+03,4.933012962341308594e+00
7.550000000000000000e+03,5.080347537994384766e+00
7.600000000000000000e+03,4.709692001342773438e+00
7.650000000000000000e+03,5.105835914611816406e+00
7.700000000000000000e+03,5.023480415344238281e+00
7.750000000000000000e+03,5.028928756713867188e+00
7.800000000000000000e+03,5.012459754943847656e+00
7.850000000000000000e+03,5.233955860137939453e+00
7.900000000000000000e+03,4.861817836761474609e+00
7.950000000000000000e+03,4.971807003021240234e+00
8.000000000000000000e+03,5.050772666931152344e+00
8.050000000000000000e+03,5.048566341400146484e+00
8.100000000000000000e+03,4.774789333343505859e+00
8.150000000000000000e+03,4.856923580169677734e+00
8.200000000000000000e+03,4.677247047424316406e+00
8.250000000000000000e+03,5.067260265350341797e+00
8.300000000000000000e+03,5.127133846282958984e+00
8.350000000000000000e+03,4.812991142272949219e+00
8.400000000000000000e+03,5.199660301208496094e+00
8.450000000000000000e+03,5.136480331420898438e+00
8.500000000000000000e+03,4.772348880767822266e+00
8.550000000000000000e+03,4.923845291137695312e+00
8.600000000000000000e+03,4.768989086151123047e+00
8.650000000000000000e+03,4.983695030212402344e+00
8.700000000000000000e+03,4.950263977050781250e+00
8.750000000000000000e+03,4.947120666503906250e+00
8.800000000000000000e+03,4.981048583984375000e+00
8.850000000000000000e+03,5.171633243560791016e+00
8.900000000000000000e+03,5.036780357360839844e+00
8.950000000000000000e+03,4.997902870178222656e+00
9.000000000000000000e+03,5.136785030364990234e+00
9.050000000000000000e+03,4.667036056518554688e+00
9.100000000000000000e+03,5.345533370971679688e+00
9.150000000000000000e+03,5.036837577819824219e+00
9.200000000000000000e+03,5.067605018615722656e+00
9.250000000000000000e+03,5.135239124298095703e+00
9.300000000000000000e+03,5.254207611083984375e+00
9.350000000000000000e+03,5.139021873474121094e+00
9.400000000000000000e+03,4.953019142150878906e+00
9.450000000000000000e+03,5.175804138183593750e+00
9.500000000000000000e+03,5.126445770263671875e+00
9.550000000000000000e+03,5.086194038391113281e+00
9.600000000000000000e+03,4.997543334960937500e+00
9.650000000000000000e+03,4.932342052459716797e+00
9.700000000000000000e+03,5.119092464447021484e+00
9.750000000000000000e+03,5.018375873565673828e+00
9.800000000000000000e+03,5.144925594329833984e+00
9.850000000000000000e+03,4.814021110534667969e+00
9.900000000000000000e+03,5.160347938537597656e+00
9.950000000000000000e+03,5.123454093933105469e+00
1.000000000000000000e+04,5.131685733795166016e+00


==> csvs/mc_scaling_032_wrtS_fr3_WRTS.csv <==
,num-nodes,fwd-time,fwd-speedup,bwd-time,bwd-speedup,total-time,total-speedup
0,1,0.14455709457397461,1.0,0.13912301063537597,1.0,0.2836801052093506,1.0
1,2,0.08566150665283204,0.25586962523908235,0.0805654764175415,0.8796775294222443,0.16622698307037354,0.558211519829491
2,4,0.053824996948242186,0.4072118689714314,0.05664701461791992,1.2511098727749934,0.1104720115661621,0.8399395968345531
3,8,0.056323671340942384,0.38914682020635066,0.052199506759643556,1.3577070675790603,0.10852317810058594,0.8550230326869066


==> csvs/mc_scaling_064_wrtS_fr3_WRTS.csv <==
,num-nodes,fwd-time,fwd-speedup,bwd-time,bwd-speedup,total-time,total-speedup
0,1,0.2899805784225464,1.0,0.2524911880493164,1.0,0.5424717664718628,1.0
1,2,0.16431233882904053,0.26740850920643044,0.1648254871368408,1.2303857993931104,0.32913782596588137,0.7496478279202503
2,4,0.09549353122711182,0.4601203558594648,0.10684015750885009,1.8981527496758126,0.20233368873596191,1.2194581034090655
3,8,0.0659752607345581,0.6659847506670092,0.08489410877227783,2.3888458420031697,0.15086936950683594,1.6354377109697973


==> csvs/mc_scaling_128_wrtS_fr3_WRTS.csv <==
,num-nodes,fwd-time,fwd-speedup,bwd-time,bwd-speedup,total-time,total-speedup
0,1,0.5751617908477783,1.0,0.5032474994659424,1.0,1.0784092903137208,1.0
1,2,0.3261833667755127,0.4966488128678336,0.29889214038848877,1.3143386342778993,0.6250755071640015,0.8876432736874478
2,4,0.18217642307281495,0.8892401066714409,0.21325440406799318,1.8421447815415395,0.3954308271408081,1.403138125301806
3,8,0.11497244834899903,1.4090208933756425,0.15202007293701172,2.58416852462225,0.26699252128601075,2.078125884606819


==> csvs/p_and_s_vit.csv <==
Batches,p_and_s
0.000000000000000000e+00,7.045474529266357422e+00
5.000000000000000000e+01,6.988706111907958984e+00
1.000000000000000000e+02,7.035252571105957031e+00
1.500000000000000000e+02,7.017646789550781250e+00
2.000000000000000000e+02,6.932548999786376953e+00
2.500000000000000000e+02,6.961834907531738281e+00
3.000000000000000000e+02,6.956559181213378906e+00
3.500000000000000000e+02,6.929599761962890625e+00
4.000000000000000000e+02,6.937864303588867188e+00
4.500000000000000000e+02,6.902062416076660156e+00
5.000000000000000000e+02,6.872630119323730469e+00
5.500000000000000000e+02,6.854422569274902344e+00
6.000000000000000000e+02,6.831350803375244141e+00
6.500000000000000000e+02,6.864880561828613281e+00
7.000000000000000000e+02,6.811572551727294922e+00
7.500000000000000000e+02,6.797076225280761719e+00
8.000000000000000000e+02,6.729236602783203125e+00
8.500000000000000000e+02,6.684501647949218750e+00
9.000000000000000000e+02,6.774819374084472656e+00
9.500000000000000000e+02,6.682254791259765625e+00
1.000000000000000000e+03,6.597993850708007812e+00
1.050000000000000000e+03,6.628488063812255859e+00
1.100000000000000000e+03,6.515662193298339844e+00
1.150000000000000000e+03,6.555530548095703125e+00
1.200000000000000000e+03,6.497315883636474609e+00
1.250000000000000000e+03,6.515501022338867188e+00
1.300000000000000000e+03,6.412305355072021484e+00
1.350000000000000000e+03,6.320630073547363281e+00
1.400000000000000000e+03,6.440031528472900391e+00
1.450000000000000000e+03,6.208622455596923828e+00
1.500000000000000000e+03,6.106087207794189453e+00
1.550000000000000000e+03,6.171851634979248047e+00
1.600000000000000000e+03,5.960197448730468750e+00
1.650000000000000000e+03,5.869310379028320312e+00
1.700000000000000000e+03,6.134175777435302734e+00
1.750000000000000000e+03,6.003911018371582031e+00
1.800000000000000000e+03,6.012971401214599609e+00
1.850000000000000000e+03,6.026543617248535156e+00
1.900000000000000000e+03,5.860910415649414062e+00
1.950000000000000000e+03,6.036582469940185547e+00
2.000000000000000000e+03,6.084383487701416016e+00
2.050000000000000000e+03,6.121887207031250000e+00
2.100000000000000000e+03,6.048700332641601562e+00
2.150000000000000000e+03,5.893315315246582031e+00
2.200000000000000000e+03,6.141856670379638672e+00
2.250000000000000000e+03,5.812046051025390625e+00
2.300000000000000000e+03,5.999880313873291016e+00
2.350000000000000000e+03,5.852624416351318359e+00
2.400000000000000000e+03,5.752306938171386719e+00
2.450000000000000000e+03,5.690336227416992188e+00
2.500000000000000000e+03,5.715439796447753906e+00
2.550000000000000000e+03,5.990242958068847656e+00
2.600000000000000000e+03,5.762677192687988281e+00
2.650000000000000000e+03,5.885972499847412109e+00
2.700000000000000000e+03,5.756067276000976562e+00
2.750000000000000000e+03,5.561476230621337891e+00
2.800000000000000000e+03,5.708862304687500000e+00
2.850000000000000000e+03,5.914680957794189453e+00
2.900000000000000000e+03,5.516345500946044922e+00
2.950000000000000000e+03,5.337392807006835938e+00
3.000000000000000000e+03,5.436475753784179688e+00
3.050000000000000000e+03,5.411846637725830078e+00
3.100000000000000000e+03,5.578060150146484375e+00
3.150000000000000000e+03,5.709681034088134766e+00
3.200000000000000000e+03,5.713564395904541016e+00
3.250000000000000000e+03,5.498753070831298828e+00
3.300000000000000000e+03,5.637696743011474609e+00
3.350000000000000000e+03,5.739312171936035156e+00
3.400000000000000000e+03,5.798225879669189453e+00
3.450000000000000000e+03,5.475228309631347656e+00
3.500000000000000000e+03,5.420292377471923828e+00
3.550000000000000000e+03,5.519005775451660156e+00
3.600000000000000000e+03,5.609674930572509766e+00
3.650000000000000000e+03,5.660580158233642578e+00
3.700000000000000000e+03,5.420178890228271484e+00
3.750000000000000000e+03,5.389143943786621094e+00
3.800000000000000000e+03,5.616078376770019531e+00
3.850000000000000000e+03,5.122953891754150391e+00
3.900000000000000000e+03,5.546690464019775391e+00
3.950000000000000000e+03,5.601344108581542969e+00
4.000000000000000000e+03,5.565102100372314453e+00
4.050000000000000000e+03,5.342663764953613281e+00
4.100000000000000000e+03,5.698367118835449219e+00
4.150000000000000000e+03,5.637663841247558594e+00
4.200000000000000000e+03,5.467288017272949219e+00
4.250000000000000000e+03,5.175456523895263672e+00
4.300000000000000000e+03,5.398015499114990234e+00
4.350000000000000000e+03,5.482093334197998047e+00
4.400000000000000000e+03,5.242712497711181641e+00
4.450000000000000000e+03,5.392038822174072266e+00
4.500000000000000000e+03,5.257524013519287109e+00
4.550000000000000000e+03,5.335802555084228516e+00
4.600000000000000000e+03,5.117569446563720703e+00
4.650000000000000000e+03,5.277253150939941406e+00
4.700000000000000000e+03,5.353893756866455078e+00
4.750000000000000000e+03,5.231909275054931641e+00
4.800000000000000000e+03,5.581117153167724609e+00
4.850000000000000000e+03,5.395960330963134766e+00
4.900000000000000000e+03,5.305558681488037109e+00
4.950000000000000000e+03,5.197173595428466797e+00
5.000000000000000000e+03,5.278692722320556641e+00
5.050000000000000000e+03,5.412615776062011719e+00
5.100000000000000000e+03,5.629740715026855469e+00
5.150000000000000000e+03,5.146881580352783203e+00
5.200000000000000000e+03,5.409247875213623047e+00
5.250000000000000000e+03,5.445843696594238281e+00
5.300000000000000000e+03,5.391388893127441406e+00
5.350000000000000000e+03,5.466231346130371094e+00
5.400000000000000000e+03,5.181541442871093750e+00
5.450000000000000000e+03,5.101909637451171875e+00
5.500000000000000000e+03,5.470619201660156250e+00
5.550000000000000000e+03,5.045674324035644531e+00
5.600000000000000000e+03,5.164630889892578125e+00
5.650000000000000000e+03,5.145111560821533203e+00
5.700000000000000000e+03,5.266580581665039062e+00
5.750000000000000000e+03,5.079419136047363281e+00
5.800000000000000000e+03,5.329779624938964844e+00
5.850000000000000000e+03,5.296232700347900391e+00
5.900000000000000000e+03,5.052512645721435547e+00
5.950000000000000000e+03,5.439784049987792969e+00
6.000000000000000000e+03,5.111158847808837891e+00
6.050000000000000000e+03,5.002426147460937500e+00
6.100000000000000000e+03,5.099186420440673828e+00
6.150000000000000000e+03,5.244416236877441406e+00
6.200000000000000000e+03,5.158219814300537109e+00
6.250000000000000000e+03,5.315636634826660156e+00
6.300000000000000000e+03,4.908920288085937500e+00
6.350000000000000000e+03,4.996468067169189453e+00
6.400000000000000000e+03,4.972819805145263672e+00
6.450000000000000000e+03,5.012662410736083984e+00
6.500000000000000000e+03,5.294549942016601562e+00
6.550000000000000000e+03,5.057332038879394531e+00
6.600000000000000000e+03,4.907961368560791016e+00
6.650000000000000000e+03,5.408061504364013672e+00
6.700000000000000000e+03,4.811261653900146484e+00
6.750000000000000000e+03,5.141338825225830078e+00
6.800000000000000000e+03,4.925737857818603516e+00
6.850000000000000000e+03,4.993182659149169922e+00
6.900000000000000000e+03,5.030115127563476562e+00
6.950000000000000000e+03,5.063440322875976562e+00
7.000000000000000000e+03,5.136370658874511719e+00
7.050000000000000000e+03,5.387242794036865234e+00
7.100000000000000000e+03,5.311355590820312500e+00
7.150000000000000000e+03,5.123689174652099609e+00
7.200000000000000000e+03,4.920556545257568359e+00
7.250000000000000000e+03,4.899979114532470703e+00
7.300000000000000000e+03,5.198559284210205078e+00
7.350000000000000000e+03,4.941935539245605469e+00
7.400000000000000000e+03,4.963389396667480469e+00
7.450000000000000000e+03,5.104464054107666016e+00
7.500000000000000000e+03,5.020399093627929688e+00
7.550000000000000000e+03,5.191690444946289062e+00
7.600000000000000000e+03,4.793240547180175781e+00
7.650000000000000000e+03,5.045053005218505859e+00
7.700000000000000000e+03,5.021672248840332031e+00
7.750000000000000000e+03,5.041859149932861328e+00
7.800000000000000000e+03,5.158849716186523438e+00
7.850000000000000000e+03,5.173251628875732422e+00
7.900000000000000000e+03,5.134667873382568359e+00
7.950000000000000000e+03,5.117247581481933594e+00
8.000000000000000000e+03,5.015447616577148438e+00
8.050000000000000000e+03,4.878295898437500000e+00
8.100000000000000000e+03,5.165228843688964844e+00
8.150000000000000000e+03,5.069186687469482422e+00
8.200000000000000000e+03,5.079495429992675781e+00
8.250000000000000000e+03,5.338018894195556641e+00
8.300000000000000000e+03,5.133118629455566406e+00
8.350000000000000000e+03,4.964455604553222656e+00
8.400000000000000000e+03,5.130607128143310547e+00
8.450000000000000000e+03,5.072230339050292969e+00
8.500000000000000000e+03,5.238313198089599609e+00
8.550000000000000000e+03,5.073060989379882812e+00
8.600000000000000000e+03,5.070773601531982422e+00
8.650000000000000000e+03,4.944132328033447266e+00
8.700000000000000000e+03,5.175061225891113281e+00
8.750000000000000000e+03,4.854370117187500000e+00
8.800000000000000000e+03,4.752535343170166016e+00
8.850000000000000000e+03,5.190598011016845703e+00
8.900000000000000000e+03,5.003660678863525391e+00
8.950000000000000000e+03,5.068481445312500000e+00
9.000000000000000000e+03,5.076919555664062500e+00
9.050000000000000000e+03,4.853333950042724609e+00
9.100000000000000000e+03,4.833416938781738281e+00
9.150000000000000000e+03,5.005992412567138672e+00
9.200000000000000000e+03,4.876742839813232422e+00
9.250000000000000000e+03,5.653524398803710938e+00
9.300000000000000000e+03,5.361690998077392578e+00
9.350000000000000000e+03,5.220497608184814453e+00
9.400000000000000000e+03,4.989691734313964844e+00
9.450000000000000000e+03,5.048421859741210938e+00
9.500000000000000000e+03,5.181655883789062500e+00
9.550000000000000000e+03,5.048335552215576172e+00
9.600000000000000000e+03,5.113647937774658203e+00
9.650000000000000000e+03,5.086404323577880859e+00
9.700000000000000000e+03,4.863885402679443359e+00
9.750000000000000000e+03,5.163724899291992188e+00
9.800000000000000000e+03,5.008759498596191406e+00
9.850000000000000000e+03,5.143126487731933594e+00
9.900000000000000000e+03,5.156636238098144531e+00
9.950000000000000000e+03,5.353768348693847656e+00
1.000000000000000000e+04,5.334021091461181641e+00
1.005000000000000000e+04,5.537087440490722656e+00
1.010000000000000000e+04,5.336070060729980469e+00
1.015000000000000000e+04,5.080336093902587891e+00
1.020000000000000000e+04,5.282140731811523438e+00
1.025000000000000000e+04,5.575479507446289062e+00
1.030000000000000000e+04,4.878994464874267578e+00


==> csvs/processed_data.csv <==
Batch,Min,Median,Max
0.000000000000000000e+00,1.046341419219970703e+01,1.048899459838867188e+01,1.055486392974853516e+01
1.500000000000000000e+02,9.296846389770507812e+00,9.747653961181640625e+00,9.753551483154296875e+00
3.000000000000000000e+02,8.140455245971679688e+00,8.833919525146484375e+00,8.925314903259277344e+00
4.500000000000000000e+02,7.503810882568359375e+00,8.265683174133300781e+00,8.326910972595214844e+00
6.000000000000000000e+02,7.407726764678955078e+00,7.625223159790039062e+00,7.633695602416992188e+00
7.500000000000000000e+02,7.215497016906738281e+00,7.295173168182373047e+00,7.302877426147460938e+00
9.000000000000000000e+02,7.056893348693847656e+00,7.073960781097412109e+00,7.184015274047851562e+00
1.050000000000000000e+03,7.246116161346435547e+00,7.248741626739501953e+00,7.248765468597412109e+00
1.200000000000000000e+03,7.250940799713134766e+00,7.310408592224121094e+00,7.466461181640625000e+00
1.350000000000000000e+03,7.101577758789062500e+00,7.135433197021484375e+00,7.231716156005859375e+00
1.500000000000000000e+03,7.059802532196044922e+00,7.114571571350097656e+00,7.183895587921142578e+00
1.650000000000000000e+03,6.912556171417236328e+00,7.153375625610351562e+00,7.194782257080078125e+00
1.800000000000000000e+03,7.084461688995361328e+00,7.134176731109619141e+00,7.170439243316650391e+00
1.950000000000000000e+03,6.764636993408203125e+00,7.067843914031982422e+00,7.285399913787841797e+00
2.100000000000000000e+03,6.850032806396484375e+00,6.879801273345947266e+00,7.012591838836669922e+00
2.250000000000000000e+03,6.903974056243896484e+00,6.906545639038085938e+00,7.007410049438476562e+00
2.400000000000000000e+03,6.916254520416259766e+00,6.976075649261474609e+00,7.143879890441894531e+00
2.550000000000000000e+03,6.801796436309814453e+00,6.978761196136474609e+00,7.043079853057861328e+00
2.700000000000000000e+03,6.662219524383544922e+00,6.983108043670654297e+00,7.001343727111816406e+00
2.850000000000000000e+03,6.745183467864990234e+00,6.876036167144775391e+00,7.072395324707031250e+00
3.000000000000000000e+03,6.783010482788085938e+00,6.806600093841552734e+00,7.075639247894287109e+00
3.150000000000000000e+03,6.697219848632812500e+00,6.740465641021728516e+00,6.858898639678955078e+00
3.300000000000000000e+03,6.915506362915039062e+00,6.941472530364990234e+00,7.047740936279296875e+00
3.450000000000000000e+03,6.784286022186279297e+00,6.796772956848144531e+00,6.811672687530517578e+00
3.600000000000000000e+03,6.652844429016113281e+00,6.821677684783935547e+00,6.863811492919921875e+00
3.750000000000000000e+03,6.688734531402587891e+00,6.922372817993164062e+00,7.143605709075927734e+00
3.900000000000000000e+03,6.699503898620605469e+00,6.811009883880615234e+00,6.813244819641113281e+00
4.050000000000000000e+03,6.628044128417968750e+00,6.641422271728515625e+00,6.730281829833984375e+00
4.200000000000000000e+03,6.825563907623291016e+00,6.917587280273437500e+00,6.998793601989746094e+00
4.350000000000000000e+03,6.835604190826416016e+00,6.845088481903076172e+00,6.935082912445068359e+00
4.500000000000000000e+03,6.541778087615966797e+00,6.884006500244140625e+00,6.940940856933593750e+00
4.650000000000000000e+03,6.688456058502197266e+00,6.828984737396240234e+00,6.836916446685791016e+00
4.800000000000000000e+03,6.564400196075439453e+00,6.649650096893310547e+00,6.678654670715332031e+00
4.950000000000000000e+03,6.606424331665039062e+00,6.642412662506103516e+00,6.665604591369628906e+00
5.100000000000000000e+03,6.492366313934326172e+00,6.624186992645263672e+00,6.673267841339111328e+00
5.250000000000000000e+03,6.676231861114501953e+00,6.710578918457031250e+00,6.790771484375000000e+00
5.400000000000000000e+03,6.678432464599609375e+00,6.759063243865966797e+00,6.791652202606201172e+00
5.550000000000000000e+03,6.499008655548095703e+00,6.648548126220703125e+00,6.719308853149414062e+00
5.700000000000000000e+03,6.489451885223388672e+00,6.651041984558105469e+00,6.711119651794433594e+00
5.850000000000000000e+03,6.562758922576904297e+00,6.564393043518066406e+00,6.638618946075439453e+00
6.000000000000000000e+03,6.507474899291992188e+00,6.549767971038818359e+00,6.701696395874023438e+00
6.150000000000000000e+03,6.507732391357421875e+00,6.560523509979248047e+00,6.661829471588134766e+00
6.300000000000000000e+03,6.406375885009765625e+00,6.521723270416259766e+00,6.594902515411376953e+00
6.450000000000000000e+03,6.370462894439697266e+00,6.423175334930419922e+00,6.682746410369873047e+00
6.600000000000000000e+03,5.882525444030761719e+00,6.726552963256835938e+00,6.791481494903564453e+00
6.750000000000000000e+03,6.410668373107910156e+00,6.611124992370605469e+00,6.718476772308349609e+00
6.900000000000000000e+03,6.396547794342041016e+00,6.564400672912597656e+00,6.622810363769531250e+00
7.050000000000000000e+03,6.343521595001220703e+00,6.390051364898681641e+00,6.624773025512695312e+00
7.200000000000000000e+03,6.672471046447753906e+00,6.750786781311035156e+00,6.827744007110595703e+00
7.350000000000000000e+03,6.428032875061035156e+00,6.458320617675781250e+00,6.494367122650146484e+00
7.500000000000000000e+03,6.309199333190917969e+00,6.466758728027343750e+00,6.574630260467529297e+00
7.650000000000000000e+03,6.418763160705566406e+00,6.479725360870361328e+00,6.535099506378173828e+00
7.800000000000000000e+03,6.378933429718017578e+00,6.482109069824218750e+00,6.736166477203369141e+00
7.950000000000000000e+03,6.438970088958740234e+00,6.506043434143066406e+00,6.625900745391845703e+00
8.100000000000000000e+03,6.648684024810791016e+00,6.730160713195800781e+00,6.883054733276367188e+00
8.250000000000000000e+03,6.393200397491455078e+00,6.446599960327148438e+00,6.656977653503417969e+00
8.400000000000000000e+03,6.356634140014648438e+00,6.443646430969238281e+00,6.537038326263427734e+00
8.550000000000000000e+03,6.318222999572753906e+00,6.440366268157958984e+00,6.494125843048095703e+00
8.700000000000000000e+03,6.207953453063964844e+00,6.438126564025878906e+00,6.564367771148681641e+00
8.850000000000000000e+03,6.124485492706298828e+00,6.179577350616455078e+00,6.342434883117675781e+00
9.000000000000000000e+03,6.213047027587890625e+00,6.322906494140625000e+00,6.459715843200683594e+00
9.150000000000000000e+03,6.019829750061035156e+00,6.462205410003662109e+00,6.463689327239990234e+00
9.300000000000000000e+03,5.879419326782226562e+00,6.095677375793457031e+00,6.208330631256103516e+00
9.450000000000000000e+03,5.801632404327392578e+00,6.058869838714599609e+00,6.129206657409667969e+00
9.600000000000000000e+03,5.958794593811035156e+00,6.017998218536376953e+00,6.058649063110351562e+00
9.750000000000000000e+03,5.706680297851562500e+00,5.850149154663085938e+00,6.011713027954101562e+00
9.900000000000000000e+03,5.647012710571289062e+00,6.048624515533447266e+00,6.117029190063476562e+00
1.005000000000000000e+04,5.711926937103271484e+00,5.949112415313720703e+00,5.993480682373046875e+00
1.020000000000000000e+04,5.925035476684570312e+00,5.931231021881103516e+00,6.066149711608886719e+00
1.035000000000000000e+04,5.630922794342041016e+00,5.680372238159179688e+00,5.731219291687011719e+00
1.050000000000000000e+04,5.691291332244873047e+00,5.723994255065917969e+00,5.783279895782470703e+00
1.065000000000000000e+04,5.523065090179443359e+00,5.655012130737304688e+00,5.657927989959716797e+00
1.080000000000000000e+04,5.115613937377929688e+00,5.467673301696777344e+00,5.789242744445800781e+00
1.095000000000000000e+04,5.378495693206787109e+00,5.412947654724121094e+00,5.565155029296875000e+00
1.110000000000000000e+04,5.352373123168945312e+00,5.404081821441650391e+00,5.588210105895996094e+00
1.125000000000000000e+04,5.399789333343505859e+00,5.455390453338623047e+00,5.478713512420654297e+00
1.140000000000000000e+04,5.463418960571289062e+00,5.568781375885009766e+00,5.623501300811767578e+00
1.155000000000000000e+04,5.398899078369140625e+00,5.436065196990966797e+00,5.698175907135009766e+00
1.170000000000000000e+04,5.195158004760742188e+00,5.352362155914306641e+00,5.394073486328125000e+00
1.185000000000000000e+04,5.155086040496826172e+00,5.294437885284423828e+00,5.542850017547607422e+00
1.200000000000000000e+04,5.198931694030761719e+00,5.301732540130615234e+00,5.328527927398681641e+00
1.215000000000000000e+04,5.277243137359619141e+00,5.366546630859375000e+00,5.663163185119628906e+00
1.230000000000000000e+04,5.016412258148193359e+00,5.112568378448486328e+00,5.118009567260742188e+00
1.245000000000000000e+04,5.208675384521484375e+00,5.239241123199462891e+00,5.305721759796142578e+00
1.260000000000000000e+04,5.084845066070556641e+00,5.226279735565185547e+00,5.251044273376464844e+00
1.275000000000000000e+04,5.022645473480224609e+00,5.147142410278320312e+00,5.329252243041992188e+00
1.290000000000000000e+04,5.108185768127441406e+00,5.159039497375488281e+00,5.427303314208984375e+00
1.305000000000000000e+04,5.075239181518554688e+00,5.250733375549316406e+00,5.281381607055664062e+00
1.320000000000000000e+04,5.008175849914550781e+00,5.041714668273925781e+00,5.462556362152099609e+00
1.335000000000000000e+04,5.070796966552734375e+00,5.288338184356689453e+00,5.414630889892578125e+00
1.350000000000000000e+04,4.786782264709472656e+00,5.005507946014404297e+00,5.126670360565185547e+00
1.365000000000000000e+04,4.998173236846923828e+00,5.049265384674072266e+00,5.060365676879882812e+00
1.380000000000000000e+04,4.956149578094482422e+00,5.118222713470458984e+00,5.378211975097656250e+00
1.395000000000000000e+04,4.865298271179199219e+00,5.038366317749023438e+00,5.242891311645507812e+00
1.410000000000000000e+04,4.807692527770996094e+00,4.858387947082519531e+00,5.099977016448974609e+00
1.425000000000000000e+04,5.000739574432373047e+00,5.018198013305664062e+00,5.130236625671386719e+00
1.440000000000000000e+04,4.862734794616699219e+00,4.927119731903076172e+00,5.001227378845214844e+00
1.455000000000000000e+04,4.808492660522460938e+00,5.095763206481933594e+00,5.233845233917236328e+00
1.470000000000000000e+04,4.830901145935058594e+00,4.981085300445556641e+00,5.305493354797363281e+00
1.485000000000000000e+04,4.859829902648925781e+00,5.074527740478515625e+00,5.147263526916503906e+00
1.500000000000000000e+04,4.902900695800781250e+00,4.944428920745849609e+00,5.086156845092773438e+00
1.515000000000000000e+04,4.918661594390869141e+00,4.942553520202636719e+00,4.961061954498291016e+00
1.530000000000000000e+04,5.008179187774658203e+00,5.061943054199218750e+00,5.455938339233398438e+00
1.545000000000000000e+04,4.629183769226074219e+00,4.652294635772705078e+00,5.178283214569091797e+00
1.560000000000000000e+04,4.838708400726318359e+00,4.924460887908935547e+00,5.033336639404296875e+00
1.575000000000000000e+04,4.623034000396728516e+00,4.804075241088867188e+00,4.864241600036621094e+00
1.590000000000000000e+04,4.815684795379638672e+00,4.879691600799560547e+00,4.927440166473388672e+00
1.605000000000000000e+04,4.598618030548095703e+00,4.731477737426757812e+00,4.920870304107666016e+00
1.620000000000000000e+04,4.701240539550781250e+00,4.774795055389404297e+00,4.860808372497558594e+00
1.635000000000000000e+04,4.557887077331542969e+00,4.692574977874755859e+00,4.973055362701416016e+00
1.650000000000000000e+04,4.524069309234619141e+00,4.548398494720458984e+00,4.992119789123535156e+00
1.665000000000000000e+04,4.680635929107666016e+00,4.740930557250976562e+00,4.752973079681396484e+00
1.680000000000000000e+04,4.544728755950927734e+00,4.771359443664550781e+00,4.830593109130859375e+00
1.695000000000000000e+04,4.542572975158691406e+00,4.567075729370117188e+00,5.071182250976562500e+00
1.710000000000000000e+04,4.643913745880126953e+00,4.674674034118652344e+00,4.760736942291259766e+00
1.725000000000000000e+04,4.615447044372558594e+00,4.620808601379394531e+00,4.886374950408935547e+00
1.740000000000000000e+04,4.764151573181152344e+00,4.859145164489746094e+00,4.944675922393798828e+00
1.755000000000000000e+04,4.552608489990234375e+00,4.695683002471923828e+00,4.867197990417480469e+00
1.770000000000000000e+04,4.638832092285156250e+00,4.645134449005126953e+00,5.074841499328613281e+00
1.785000000000000000e+04,4.309550285339355469e+00,4.424618244171142578e+00,4.888540744781494141e+00
1.800000000000000000e+04,4.516269207000732422e+00,4.601436614990234375e+00,5.021867275238037109e+00
1.815000000000000000e+04,4.473917961120605469e+00,4.498766899108886719e+00,4.669970989227294922e+00
1.830000000000000000e+04,4.479642391204833984e+00,4.555470943450927734e+00,4.907613277435302734e+00
1.845000000000000000e+04,4.373872280120849609e+00,4.380331039428710938e+00,4.697885036468505859e+00
1.860000000000000000e+04,4.566698074340820312e+00,4.671976566314697266e+00,4.985938072204589844e+00
1.875000000000000000e+04,4.414724349975585938e+00,4.510739803314208984e+00,4.744633197784423828e+00
1.890000000000000000e+04,4.189056396484375000e+00,4.486043453216552734e+00,4.838626384735107422e+00
1.905000000000000000e+04,4.209178924560546875e+00,4.385938644409179688e+00,4.561487674713134766e+00
1.920000000000000000e+04,4.359656810760498047e+00,4.492838382720947266e+00,5.120699405670166016e+00
1.935000000000000000e+04,4.285137653350830078e+00,4.320296287536621094e+00,4.806432723999023438e+00
1.950000000000000000e+04,4.500247478485107422e+00,4.658099651336669922e+00,4.814259529113769531e+00
1.965000000000000000e+04,4.327166557312011719e+00,4.366854190826416016e+00,5.033709049224853516e+00
1.980000000000000000e+04,4.265942573547363281e+00,4.364584445953369141e+00,4.459342956542968750e+00
1.995000000000000000e+04,4.062346458435058594e+00,4.165122509002685547e+00,4.675436973571777344e+00
2.010000000000000000e+04,4.192894458770751953e+00,4.259878158569335938e+00,4.898565292358398438e+00
2.025000000000000000e+04,4.315004825592041016e+00,4.355672359466552734e+00,4.875005722045898438e+00
2.040000000000000000e+04,4.254560470581054688e+00,4.452820777893066406e+00,4.907912254333496094e+00
2.055000000000000000e+04,4.388503551483154297e+00,4.459599971771240234e+00,4.530551910400390625e+00
2.070000000000000000e+04,4.211532592773437500e+00,4.224061489105224609e+00,4.628586292266845703e+00
2.085000000000000000e+04,4.171627998352050781e+00,4.218568325042724609e+00,4.533775329589843750e+00
2.100000000000000000e+04,4.183205127716064453e+00,4.202070236206054688e+00,4.602689743041992188e+00
2.115000000000000000e+04,4.302762508392333984e+00,4.444922924041748047e+00,4.716765880584716797e+00
2.130000000000000000e+04,3.811385631561279297e+00,4.070695877075195312e+00,4.748821258544921875e+00
2.145000000000000000e+04,4.181293010711669922e+00,4.187549114227294922e+00,4.718472957611083984e+00
2.160000000000000000e+04,3.975693464279174805e+00,3.987092018127441406e+00,4.640339374542236328e+00
2.175000000000000000e+04,4.174124717712402344e+00,4.197427272796630859e+00,4.518450260162353516e+00


==> csvs/speedup_vit.csv <==
n,total-speedup-32,total-speedup-64,total-speedup-128
1,1,1,1
2,1.028026316,1.090249433,1.133786848
4,1.211944157,1.317260274,1.38121547
8,1.293543046,1.426706231,1.524390244

==> csvs/tb_num_nodes_comparison.csv <==
,epoch,n01-acc,n02-acc,n04-acc,n08-acc
0,1,54.35048214917169,54.29120906034873,51.229835669755,50.34376278102297
1,2,65.41338987720782,65.7412617880298,63.505142222420886,61.09959439070255
2,3,68.7804552404511,69.55013492469783,68.23668590836674,66.09409394771784
3,4,72.76037656479618,72.81589672752058,72.22661082896704,70.4429223682902
4,5,76.28719800747476,74.75082164681946,73.96255033944034,72.58388329666862
5,6,77.68247598673702,77.04380363631243,77.16648022280624,74.996891090201
6,7,79.34098541064975,78.41068864275475,78.44992442026135,77.28544969243266
7,8,80.01323592252703,79.66523300675031,79.52425891439675,78.45367125831629
8,9,80.57435407259469,80.48991382188916,80.1173579704945,78.12628475552704
9,10,81.22674676056727,81.11662090298924,80.91720899550997,79.74966725404664
10,11,81.43068017981896,80.99491666627543,81.41129421130894,80.26122656982812
11,12,81.55711649249027,81.25776410961096,81.70955212980111,81.01588396790896
12,13,81.9400330676973,81.54310132656313,81.37549025543461,81.10872762164867
13,14,81.82718521334152,81.95830562963305,81.95458222312382,81.26422800730214
14,15,82.32968959518085,81.74826421732291,81.69988015800449,81.5978177062271
15,16,82.25877505821931,81.91285338815898,81.99059383780939,81.99681425155565
16,17,82.22021195529649,82.02556097495842,82.24686284918862,82.00711167756864
17,18,82.17976462916204,82.46472089859145,81.9912364222049,81.52082880895466
18,19,82.01403980266323,82.17140361674011,82.21363825144982,82.07965328991601
19,20,81.99029556124219,82.01710349534277,81.83130503683422,82.261777724817
20,21,82.00057509874979,82.22166155945908,82.35153427006838,82.0195213009982
21,22,81.47959472239191,81.82925807554341,82.092807432904,82.41558548798581
22,23,82.04769105083771,82.20156113494642,82.34663944477415,81.9081912388444
23,24,81.70325876474988,82.22903813151703,82.52772055158141,81.89629880674242
24,25,81.74707650740801,82.2111568419328,82.56402492674539,82.01952817301702
25,26,82.06371526204676,82.09258367538695,82.190401393087,81.9521932771031
26,27,82.24262640102512,82.07072433141265,82.44686214240927,82.10420959129546
27,28,82.24342178498118,82.37515316610893,82.72291375742638,82.03946792281528
28,29,82.44862361708864,82.51793572123286,82.30986767865876,82.24030313438959
29,30,82.26876360694028,82.69268904037646,82.78376065268738,81.95894349976852
30,31,82.21754167158696,82.57469297271605,82.98203589634562,82.32145865438996
31,32,82.1712161528883,82.56725079076355,82.72906167635301,82.02755913096813
32,33,82.09423623993901,82.5310701115785,82.98689217811251,81.89053444660286
33,34,82.32838336698235,82.35125735477838,82.99084397915651,82.22970053871012
34,35,82.58542028456621,82.69217938460055,82.87074308959761,82.28403109604979
35,36,82.6154037033957,82.90093448828601,82.7759679641522,82.16358013742604
36,37,82.63761229736892,82.89748434882618,82.39423059943844,82.38767710189113
37,38,82.63478229569493,82.98764291414324,82.60552597189609,82.39967092727657
38,39,82.62251894015037,83.32224401670281,82.99026340931971,82.33012790391881
39,40,82.75772753323058,83.05222828773556,83.01999364437751,82.25923736352455
40,41,82.68008018231745,82.95011188171905,83.15656954803141,82.19192202995004
41,42,82.68869358715098,83.01400035204296,83.17218920919446,82.22136836767511
42,43,82.65981476543665,82.8806886223338,82.99461450462583,82.21621656983638
43,44,82.70585559645303,83.15669410629852,82.97917859716972,82.17432228519613
44,45,82.72272755423425,82.9671868146557,82.82682270227167,82.27972378449284
45,46,82.67322878664392,83.07224262079303,83.17852669206609,82.1857456713658
46,47,82.65605854749496,83.17564671214012,82.98660506083547,82.25331635025431
47,48,82.65460656180984,83.07032971283422,83.18032245146026,82.33829303741926
48,49,82.69793777400214,83.11331143823585,83.14572118344388,82.34756674636294
49,50,82.67791669120083,83.2363174910747,83.03245533206196,82.35628904430433

